Transfer Meta-Learning for State Space Autoencoders

Nonlinear system identification often requires costly experimental campaigns and separate model fitting for each different instance (target system) of a given system family. To reduce this burden, meta-learning approaches reuse information acquired across related systems. In particular, in-context meta-learning enables zero-shot prediction from a brief target system context (i.e., a short input-output trajectory), but generally yields large black-box sequence predictors without exposing an explicit state space model. Conversely, compact structured state space models are suitable for simulation, estimation, and control, but are usually fitted or adapted separately for each target system. To bridge this gap, we introduce a transfer meta-learning extension of state space autoencoders. The method reuses a pretrained encoder, whose weights remain fixed, to extract a compact representation of the target system from its context. An affine parameterization maps this representation to the parameters of a compact neural state space model without target-specific adaptation; the resulting model contains orders of magnitude fewer parameters than the reference in-context predictors from the literature. We evaluate zero-shot prediction and simulation performance on held-out system instances from Buck-Boost converter and Bouc-Wen oscillator system families, comparing performance against individually fitted baseline models.

==> data/boxplots.dat <==
bbMetaSim	bbIndivSim	bbNarxSim	bbMetaStep	bbIndivStep	bbNarxStep	bwMetaSim	bwIndivSim	bwNarxSim	bwMetaStep	bwIndivStep	bwNarxStep
85.6544	0.0000	12.0060	89.4562	9.6469	93.6398	90.5167	60.1405	77.9596	96.6097	61.8826	94.9136
89.8190	0.0000	0.0000	93.3385	8.9648	93.9492	83.1783	35.7293	81.0452	96.1558	54.9337	94.7091
68.3377	0.0000	49.9573	83.2671	0.9711	92.2126	92.3924	58.9579	84.5077	96.9697	59.7337	95.8747
81.9672	0.0000	0.0000	86.9258	5.8559	91.2222	75.0487	27.5764	55.1608	93.0780	62.1562	91.0808
89.2365	0.0000	54.4591	92.9905	0.0000	94.7155	87.0147	50.3570	79.1029	95.0840	56.9491	94.0583
87.5712	0.0000	6.2011	93.5810	0.0000	93.9703	90.9227	41.1463	84.0197	97.8902	72.6053	95.9651
88.7015	0.0000	48.5201	91.8347	0.0000	92.6582	85.8611	53.9482	86.2700	95.7682	59.0085	95.7099
87.7298	0.0000	20.9627	89.7371	46.0029	90.8127	85.2233	48.8658	60.0638	95.0485	62.1898	92.9323
84.0191	0.0000	42.3798	90.3514	28.0600	92.6823	87.3895	49.5806	76.9452	95.7361	54.8527	95.0427
85.2802	0.0000	19.4971	88.9347	0.0000	91.6318	76.9644	32.4401	45.3047	94.0108	45.1094	89.5420
87.0090	0.0000	20.2937	87.9136	0.0000	93.7890	91.0598	59.9915	88.6645	96.2484	51.5574	96.2575
83.8106	9.8687	24.5971	95.5727	54.6570	95.0975	89.1741	19.6595	84.4414	97.1059	58.4210	96.8212
86.6872	0.0000	12.0565	92.1693	43.2433	92.9732	88.7708	52.8600	82.2001	96.5125	62.9422	95.3917
83.8352	0.0000	4.4371	86.7437	0.0000	93.2093	90.7092	55.7477	91.8020	97.3407	75.5184	96.8098
52.6833	0.2286	4.9939	89.0571	1.1873	94.0782	81.4973	47.5445	60.4720	93.7059	66.6185	90.8411
84.1668	0.0000	39.0485	92.9451	0.0000	92.9208	83.2743	47.7857	68.9203	94.9803	52.8459	92.7489
70.2961	0.0000	31.7899	87.9725	32.4851	92.8136	89.3773	51.9982	68.7874	96.8861	72.1052	95.0080
83.1868	0.0000	2.2795	90.4157	47.8499	90.9033	74.8742	44.9075	76.5992	97.5335	76.6505	96.0564
78.8619	0.0000	35.8313	86.6231	0.0000	92.7407	86.5046	56.6690	86.0702	97.4070	73.4034	95.8617
85.7369	0.0000	0.0000	87.5626	0.0000	94.1144	88.8699	58.3549	82.1871	95.4041	51.8369	94.9337
85.4575	0.5127	44.7829	95.4113	23.5758	95.6357	92.6858	62.8091	86.8261	97.3348	62.7308	96.2373
77.8342	0.0000	0.0000	87.5230	11.3905	94.5862	61.9478	25.2806	27.0451	88.3028	40.0781	86.9647
62.2414	0.0000	16.7530	87.5801	0.0000	93.1292	90.5610	44.9922	87.0033	96.5798	60.4328	96.9773
90.6949	0.0000	49.3709	93.7104	0.0000	94.3229	82.1264	45.9473	57.9550	96.3321	64.0502	94.2767
78.8952	0.0000	8.9768	87.3055	8.1930	93.4577	91.4234	57.7864	81.4023	96.8776	69.0427	95.9883
79.4190	0.0000	0.0000	87.9737	15.0253	92.8199	89.3855	26.4387	84.1739	97.5741	60.7518	97.0685
90.1358	0.0000	26.8881	94.2996	0.0000	94.7395	87.6936	47.4019	72.7033	95.4057	53.1839	93.9757
91.2172	0.0000	29.6533	94.8677	52.7852	94.4009	92.2610	55.1818	88.3695	97.0793	63.3405	96.2907
83.7738	0.0000	23.9377	90.3063	0.0000	92.3426	92.7745	53.4946	85.7257	96.8234	56.6724	94.9500
80.0637	0.0000	16.7562	86.2959	5.8936	91.8685	91.4158	55.2412	84.4062	96.8754	72.7564	96.8979
83.9173	0.7841	16.4852	89.6557	49.1096	92.2051	84.8662	27.1949	45.7247	95.8320	61.5603	92.5648
87.0937	0.0000	0.0000	90.7336	0.0000	94.0847	92.8773	50.0132	91.9007	97.5948	60.4182	96.6178
84.5745	2.6566	9.5438	88.2634	23.9403	92.3963	92.0173	59.4515	80.9236	97.5870	73.2495	95.9901
87.2765	0.0000	20.9076	88.9276	41.7026	92.3742	87.1942	40.6957	75.8794	96.9401	68.7684	94.6657
81.6928	0.0000	15.5125	91.7678	20.5405	94.5757	91.3149	49.5808	90.1996	97.2109	57.5645	96.0666
82.6467	0.0000	53.0237	94.1102	15.7238	93.7900	91.8772	48.8025	78.8381	96.9993	70.1771	95.4947
80.6324	0.5324	6.9144	91.5819	1.0108	93.5241	88.9370	52.0234	82.2516	95.5080	45.9697	95.1233
81.9926	0.0000	27.5283	86.4470	0.0000	91.1110	91.2619	55.5311	84.2549	97.1414	73.3000	96.3978
72.8848	0.0000	1.2286	90.0406	34.3906	92.5150	80.3964	32.4536	48.0194	95.0779	67.2567	93.3059
81.1254	0.0000	0.0000	87.3124	12.4566	92.2903	89.9296	57.9839	82.2211	96.2125	60.7234	94.8539
93.2069	0.2302	70.3564	94.9370	30.7591	94.9877	72.1524	28.6870	41.8072	92.2922	53.3516	89.1397
52.3174	0.0000	20.2449	86.3940	6.6427	93.2176	91.2230	52.4033	80.3144	96.7233	65.7054	95.5568
71.0125	0.0000	16.2303	93.1592	0.0000	95.9284	86.7647	54.6510	65.4388	95.6659	54.4495	93.0410
80.7567	0.7703	29.4642	84.2659	29.4308	93.1228	60.6603	21.3951	21.0801	91.1824	38.8585	88.8413
87.9880	0.1527	20.7727	92.2723	47.6791	91.7267	90.7976	57.7393	83.0309	96.7590	65.5682	95.5451
86.4219	0.1300	40.3236	92.1282	44.0716	92.0815	91.0511	56.5022	87.9199	96.5341	64.0226	96.0453
76.2667	0.0000	1.2554	92.0331	0.0000	93.6814	92.8947	58.6100	83.9089	96.9216	72.6492	95.5786
80.8918	0.0000	12.5580	91.0582	56.4424	93.9046	88.5500	24.5852	76.7897	97.3919	65.2808	95.1878
83.5646	0.0000	33.1858	89.7213	11.6386	94.6443	91.0989	15.9721	89.2152	97.6579	60.6217	97.1887
87.2461	0.0000	13.4439	92.3795	12.9612	93.5533	86.5321	52.3314	82.2007	96.9333	71.6490	95.9099
88.2030	0.0000	57.2178	92.1672	0.0000	95.1794	87.8789	42.0514	88.0169	97.4442	74.3503	96.7320
74.4595	0.0000	31.9899	91.3989	4.8740	91.5347	88.1593	52.3560	80.1959	94.8687	57.9282	94.9346
84.5651	25.2373	58.0730	93.5719	51.8663	93.7096	83.9573	35.2137	53.7306	93.8018	55.3887	90.9423
58.9840	0.0000	55.0671	89.4060	15.2431	95.1210	54.0974	15.5258	33.6038	88.4369	40.4923	87.6551
87.9427	0.0000	40.9516	92.3203	48.6586	93.4754	80.5740	44.8839	54.3989	94.6059	65.6140	90.9215
87.0933	0.0000	0.0000	90.1926	0.0000	92.3607	72.1772	22.5801	29.7260	94.3618	59.1933	91.1096
86.5574	0.0000	17.2144	93.1006	46.0576	94.4287	91.4804	51.8757	87.5196	97.4125	70.8785	96.4929
91.3594	0.0000	41.4046	93.9957	0.2936	93.9483	90.3930	50.2342	92.1859	96.1305	51.4242	96.8171
90.8476	0.0000	8.5004	94.2314	59.8508	94.1533	88.7305	35.9487	61.3846	96.0008	56.1167	93.3036
84.3907	0.0000	14.4418	92.6184	1.7692	92.9111	86.0110	42.8857	64.8208	96.1628	57.3652	93.1074
86.3248	0.0000	8.7903	89.8138	0.0000	93.7360	88.3409	56.2297	90.4214	97.5004	74.4940	96.4957
78.3336	0.2964	0.0000	93.2097	43.2656	92.5667	88.0913	53.3924	71.4901	95.3319	40.3024	93.1516
81.8102	0.0000	30.8002	87.7295	2.2495	90.0107	91.0888	52.7254	91.7019	97.9373	70.4389	96.9242
86.2574	0.0000	23.2691	92.5738	38.0811	94.5724	88.6389	48.0334	84.1119	97.5148	66.8546	96.1810
73.1273	0.0000	49.9925	93.0350	0.1465	93.1388	86.7155	34.3965	56.6091	95.2730	52.6644	92.2392
86.3416	0.0000	15.3239	90.8722	0.0000	94.1369	84.7416	51.5086	83.2418	97.2286	70.8410	95.7286
84.6031	0.0000	34.3898	89.3634	4.0897	94.0190	89.5220	51.2078	86.3366	98.2332	76.4391	96.5684
87.1911	0.0000	0.0000	93.7768	2.0628	93.8570	89.3158	41.6102	53.4302	96.3675	57.9234	91.0344
84.6767	0.0000	12.2060	95.4514	0.7766	95.4291	85.0843	42.3730	60.1392	95.9942	53.7755	93.9897
84.7497	0.0000	0.0000	90.3327	8.2979	93.6725	87.6125	49.4032	59.4490	95.9880	56.3958	92.1752
86.3656	0.0000	2.7702	91.7220	36.4530	94.0046	63.8609	23.3597	27.7137	92.4217	32.2341	87.7020
86.5322	0.0000	0.0000	92.8736	0.0000	93.6002	88.4775	55.9158	69.1367	96.0572	53.8940	93.6130
82.2835	1.2232	33.1292	92.2435	46.9745	93.4501	90.7380	54.9849	87.4443	97.3048	75.2815	96.8478
68.7451	0.0000	14.0900	91.5223	3.7280	94.8108	94.1239	31.8152	79.5277	98.1612	72.6064	95.9161
91.6720	0.0000	51.0545	95.3165	52.8078	94.5113	93.2258	58.0262	89.4733	97.5708	72.3022	97.1477
89.7695	0.0000	40.0553	92.1756	52.4252	94.5618	93.3323	52.5481	84.1695	97.9436	72.4206	96.6775
84.9431	0.0000	35.5832	90.3189	10.8077	94.2331	91.8349	57.7733	88.2014	97.1003	65.5528	95.9690
90.2036	0.0000	46.9339	91.9950	0.0000	93.0418	92.3657	56.6930	85.9459	97.6671	64.4244	96.3332
87.6468	0.0000	8.4634	88.9738	7.2503	93.0901	90.2804	47.7919	88.0946	97.1184	63.7362	96.0836
86.7082	0.0000	15.3805	88.8735	0.0000	93.1747	88.5630	53.2049	74.7940	95.7946	54.2712	94.4946
85.8496	0.0000	32.0621	87.0797	38.6657	93.4340	88.5822	49.7976	67.5033	96.8001	69.1897	93.9058
86.8938	7.9652	31.9379	93.7061	62.9176	93.9755	88.7960	26.5974	92.7086	98.0267	72.2167	97.4434
83.4691	0.0000	19.1874	89.4648	1.0443	92.9876	93.5587	48.3272	89.1001	97.3884	63.7934	96.7582
73.9929	0.0000	0.0000	86.8779	43.8418	92.7096	78.8457	30.8546	51.3568	95.3279	45.2298	92.1515
82.1030	0.0000	10.5706	85.2716	8.5566	91.0695	70.2680	13.8738	36.1776	91.1384	49.6915	89.1586
80.8468	0.1379	14.3702	87.2393	0.0000	91.8149	89.9045	38.9318	53.8420	96.9798	71.5420	95.0051
70.8277	0.0000	23.9805	91.9671	56.4728	94.8182	88.8173	48.2381	75.1670	95.5899	51.9034	93.8318
85.4919	0.0000	30.2030	91.4386	38.9866	93.8803	87.8542	47.5648	90.5442	96.8134	65.0871	96.1969
55.2363	0.0000	11.1337	91.8902	1.1909	90.9402	86.1272	61.0857	78.4760	94.8782	67.5632	94.6226
88.7859	0.0000	37.3582	91.8093	0.0000	94.9079	80.6417	43.2924	66.4984	93.5073	50.8681	92.4122
88.5932	0.0000	29.1262	93.2913	0.0000	94.4924	91.2661	50.9598	87.5500	97.0438	64.9691	96.2802
87.5176	0.0000	34.1695	91.0597	42.4466	93.0035	87.9001	33.9800	67.2579	97.0545	63.4041	94.4940
82.0791	0.1616	0.0000	88.9667	5.4037	92.3305	88.1398	51.8248	79.9717	95.8493	58.2401	95.3746
87.1450	0.5107	34.1743	90.2924	9.3569	93.3837	91.6267	63.5100	85.9214	96.8776	68.4746	95.7736
82.3777	0.9948	59.1985	86.2967	53.9725	94.2564	88.2735	44.7451	65.9814	95.9908	55.6126	93.4248
82.4793	0.0000	40.2993	91.9101	0.0000	93.0330	85.6548	26.6144	77.8623	97.9736	56.9665	96.8652
74.1759	0.0000	31.5410	92.0369	27.4996	89.8678	94.0859	51.4955	87.7594	98.2541	75.0110	97.0094
86.7926	1.5039	61.7938	93.8764	47.0365	93.7032	90.6589	49.7741	81.5547	96.6043	64.1521	95.7734
91.4423	0.0000	0.0000	94.1193	56.2554	94.5130	89.0170	57.4409	84.0232	94.8895	73.5814	94.9482
84.0897	0.0000	5.1968	89.5956	43.6144	93.5806	87.0676	55.2129	82.3850	94.3410	52.4779	94.1474
84.9775	1.6266	24.6221	93.8310	44.9679	94.1231	92.9579	59.0806	86.1543	97.2457	73.1892	95.8571
84.0320	0.1172	6.9747	91.7757	22.6941	93.3613	89.6291	41.4956	68.5683	97.2530	69.3056	94.0535
83.9055	0.0000	9.0800	91.7323	2.8648	94.8134	79.1912	18.4820	27.1208	94.7253	61.5937	90.6383
92.4898	0.0000	0.0000	94.7749	18.8444	94.9186	88.5569	45.2315	91.2018	97.4928	63.3457	96.8445
76.7800	0.0000	34.1806	88.3230	0.0000	92.7325	88.1296	28.6264	73.9093	96.8914	55.1953	93.6055
74.0159	0.0000	17.9770	92.8017	0.0000	94.5971	83.0099	43.9145	54.1579	95.4896	60.3149	93.1558
82.2696	0.0000	3.6779	89.4712	0.0000	92.9093	89.2891	58.4506	92.2250	96.7165	59.3252	96.8522
81.4079	0.0000	26.0724	85.6827	0.0000	92.9644	86.3830	43.4151	58.7387	95.5816	54.3867	93.3216
91.1035	0.0000	36.2304	94.6168	46.1187	94.5753	71.2208	24.2791	35.7302	89.5991	23.6412	87.1230
78.6622	0.0000	0.0000	84.6497	0.0000	91.9977	87.5285	47.6822	79.3577	95.2849	65.6616	94.8241
86.8443	0.0000	10.2832	92.1211	8.8669	94.3366	88.2630	40.0085	64.9266	96.5322	54.6746	93.9376
87.8077	0.0000	4.7816	92.4134	38.2680	91.9710	92.4003	57.8712	88.3155	96.7205	57.0576	96.2911
81.2604	0.4509	0.0000	90.3611	40.2815	94.7883	89.8678	59.8050	81.3594	96.4104	65.0510	95.6536
83.6380	0.0000	25.7186	88.2805	23.6303	93.8973	90.6175	52.0260	78.8922	96.7871	64.1760	94.7551
85.9576	1.3276	31.8858	94.8850	61.3385	95.1795	90.5223	42.9405	83.1544	97.6708	71.2887	95.9341
87.3135	0.6127	47.5845	92.4057	46.8090	94.4060	89.0460	58.7698	81.8569	96.2698	56.4582	95.2436
80.8091	0.0000	0.0000	90.0142	0.0000	92.8736	92.6099	55.7810	86.4139	96.7623	57.3594	95.2859
78.4236	0.0000	12.5717	90.4128	6.3265	93.2532	58.3608	18.0702	20.4175	89.9697	33.3922	85.9469
81.8912	0.0000	40.6519	85.6220	0.0000	92.3042	90.6041	43.7935	73.5105	96.7245	61.4738	95.4984
72.7326	0.0000	0.0000	88.4429	0.0000	90.9040	90.6556	3.6230	69.0164	97.2627	61.9351	94.7046
83.9757	0.0000	0.3840	91.2928	0.0000	91.6299	85.5856	50.4330	79.0344	95.7302	67.4321	96.2578
84.6457	0.0000	18.7982	93.2896	0.0000	95.0555	92.6587	64.4576	86.9206	96.7146	65.4427	95.5552
83.6348	0.0000	0.0000	93.3287	0.0000	94.6952	88.5016	34.9826	80.1332	97.4272	56.9509	96.6087
69.4898	0.0000	37.9657	89.9373	0.0000	93.5738	90.4038	51.8906	85.2150	95.9591	61.2018	96.0587
86.0982	0.0000	30.2734	90.7859	0.0000	93.6629	88.7970	43.6871	75.0146	97.0318	69.1728	94.6306
86.4807	0.0000	28.4781	89.1548	56.7829	94.2753	90.4239	53.8397	77.9732	96.3490	55.4564	94.5466
79.7370	0.0000	30.9654	86.3393	0.0000	91.4122	86.8015	51.2921	72.9159	94.9856	69.1587	92.8324
85.7591	1.8797	0.0000	89.6478	26.0099	94.2218	88.0262	45.9241	88.6337	97.5616	70.9474	96.9542
89.9542	0.0000	25.0469	93.0134	0.0000	94.1237	84.6771	48.3595	85.7449	95.9731	60.8687	96.2302
82.6152	0.0000	5.8532	89.0207	41.5957	93.7566	42.5338	16.7479	26.9655	87.1899	19.8054	86.8395
86.3188	0.0000	0.0000	91.7054	0.0000	94.5670	89.8570	63.7981	79.4020	96.1672	51.5862	94.7590
61.5911	0.0000	49.2064	89.7927	28.2434	92.4950	88.4238	42.8444	81.2091	95.7078	56.4510	96.1838
75.4964	0.0000	37.9436	88.3257	0.0000	93.8830	90.7840	60.9683	80.4958	96.2374	68.8260	95.2457
85.3785	0.0000	32.6337	89.4461	1.9527	93.0650	85.5445	50.8922	72.2902	96.5908	62.1124	94.5930
85.2244	0.0000	27.3780	90.9429	0.0000	94.0976	84.8397	41.4573	63.0811	96.0158	55.2265	92.5465
70.0329	0.0000	29.2999	84.7986	0.0000	92.8786	90.7755	31.0244	87.5854	97.1750	69.2689	97.1483
84.8074	0.0000	5.3299	89.0318	9.6142	93.3541	74.1357	43.7949	83.6293	96.9274	73.9419	96.3783
87.0180	0.0000	38.4582	94.4651	20.4436	92.8074	89.3600	47.8175	75.1020	96.5141	62.9827	94.9223
83.1581	0.0000	11.6853	90.0024	33.2253	92.7368	89.0619	35.0506	88.3092	98.1444	62.1281	96.9669
86.9107	0.5061	37.2367	90.0143	15.8128	93.7141	90.0711	56.8441	85.0187	97.2368	74.1195	95.7340
80.6471	0.0000	0.0000	85.7548	24.9989	88.9954	86.1550	60.3738	84.8795	94.9658	68.3812	95.8176
90.2853	0.0000	56.8297	95.1433	36.6362	95.3843	93.7450	45.0763	89.7116	97.3751	72.7655	97.3738
84.8708	0.0000	0.0000	90.9788	9.1639	92.6433	90.1376	56.9952	79.3673	97.0361	70.8209	95.8587
88.0073	0.0000	0.0000	89.7554	12.6766	93.8626	88.7975	45.0872	75.5148	96.4245	61.0922	94.3803
89.0471	1.2539	0.0000	92.4859	17.7769	93.6630	89.7274	45.6159	89.9845	97.0083	58.2447	96.4776
81.5459	0.0000	9.8456	90.7142	0.0000	94.1168	50.4343	22.0477	23.0475	89.9089	32.0000	86.2809
90.1183	0.0000	18.0045	91.1761	1.5889	93.2324	85.2481	38.4022	64.9867	96.5245	61.1986	93.2069
85.6602	0.0000	0.0000	88.9172	48.6267	90.8409	88.1054	57.3703	79.6009	95.9751	70.7984	94.6381
88.5737	0.0000	49.1751	94.4263	0.0000	94.8525	86.6790	34.2449	47.5924	96.6041	59.9984	93.8536
84.9636	0.0000	43.3187	86.7010	0.0000	93.8821	63.3016	27.1722	32.4561	91.0796	63.7112	87.7373
86.3019	0.0000	3.0856	92.1473	1.4149	93.2284	89.5801	56.4537	78.4025	96.7018	75.1028	95.9664
89.7029	0.0000	0.0000	92.1377	0.0000	94.1365	84.7935	40.1436	58.2998	95.8078	51.9620	92.1855
85.8689	0.0000	26.9889	95.2699	27.0268	95.6087	88.3355	54.9149	84.6529	96.8625	60.5851	95.4743
86.5025	0.0000	2.8438	93.3138	16.9452	94.1920	82.8404	50.3077	71.9832	96.0607	68.4232	95.0394
76.3102	0.0000	30.8106	90.4141	41.1872	90.3643	88.3098	39.3813	83.7236	97.6984	61.5117	96.8670
81.1902	0.0000	58.6402	84.7490	39.9467	92.8713	88.7946	50.3344	91.7590	97.3186	67.1416	96.9062
81.3019	0.0000	0.0000	86.9033	2.0942	91.6556	91.2922	62.0639	81.9558	96.9316	68.4063	96.5845
85.5662	0.0270	21.1589	92.7290	13.9722	91.6455	91.0155	56.9914	80.2790	96.7022	66.7419	95.4191
87.1415	0.0000	0.0000	93.6157	12.4666	93.5782	84.5402	39.1050	59.7729	95.5922	47.6571	92.1283
84.3788	0.0000	38.9213	88.9891	0.0000	94.4764	82.1260	28.5640	38.4760	94.9927	57.4084	91.4162
77.9051	0.0000	28.2109	87.4264	1.3367	92.8172	90.9660	47.2853	80.7425	97.1304	64.9017	95.3513
75.2648	0.0000	31.8788	86.5846	19.4033	89.5098	89.1476	49.7427	75.0769	95.6898	54.2793	93.8439
90.1671	0.3536	56.7957	94.4348	27.2596	95.3194	89.6632	58.9085	88.1445	97.2443	72.4132	96.5118
80.8388	0.0000	0.0000	91.8199	49.2836	92.5299	89.3825	45.9290	83.2096	96.9623	61.9280	96.1874
84.1795	0.0000	32.9899	93.7859	53.3321	94.8684	90.5159	55.8071	83.3168	96.2734	69.2440	95.3633
72.2564	0.0000	15.2255	88.3670	3.7730	90.9884	92.0168	51.6981	78.8747	97.4314	68.8989	95.5759
85.2461	0.0000	11.7673	92.7226	0.0000	93.1930	86.3601	22.1306	62.5113	96.4531	60.2909	92.8710
79.5029	0.0000	35.8634	88.1502	0.0000	94.0053	89.5428	48.7046	74.8915	96.4191	61.3907	94.6607
86.4940	0.0000	0.0000	89.0343	0.0000	90.6784	70.8156	40.2130	65.3143	96.6889	66.5665	93.4589
83.9145	0.5527	4.0305	88.3762	16.2324	92.2400	92.4214	55.4005	85.9332	97.7982	65.0829	96.1364
79.2570	0.0000	40.7114	86.4065	0.0000	92.6864	68.8006	17.1195	19.2859	92.1958	39.4729	88.0446
59.3269	0.0000	35.6851	90.3022	0.0000	91.7305	84.4520	57.3806	68.5017	95.4594	52.1458	93.6341
88.4174	0.0000	0.0000	91.8009	0.0000	93.7056	89.4387	55.2466	78.7381	95.9588	63.5214	94.8769
83.2917	0.0000	0.0000	90.0488	0.0000	92.1805	88.1110	53.9862	84.0866	94.8476	59.9672	95.2690
70.3611	0.0000	32.7427	89.7604	0.0000	93.2603	91.5098	47.2450	85.6859	96.3276	65.8844	96.6240
59.1453	0.1895	0.0000	88.5489	41.8771	93.4571	85.3817	45.2266	66.0890	94.6257	71.4055	91.7177
90.0449	0.0000	25.4041	93.6163	23.5909	94.0907	92.9199	59.9277	86.0344	96.9696	62.6199	96.0775
91.7208	0.0000	52.3298	93.8717	59.2338	93.5352	83.5117	36.7104	50.6812	95.0944	48.9176	91.7934
89.8696	0.0000	0.0000	93.1697	1.4481	93.9305	86.3408	43.3760	65.5320	96.3432	67.3581	94.3078
79.6750	0.8385	7.5312	83.9498	30.6706	92.0777	62.3631	20.9647	42.7672	89.2312	18.7048	88.6049
79.8540	0.0000	0.0000	87.1561	0.1261	93.5195	77.6005	35.0862	57.4950	93.7578	64.4342	91.4415
86.2080	0.0000	38.2317	93.8751	0.0000	94.8983	90.9587	46.9838	85.0544	98.0261	73.6191	96.6332
75.1693	1.3229	23.2809	86.4470	47.4545	90.4529	89.9169	45.2766	77.9750	96.4501	57.6867	95.6984
85.4887	0.0000	22.5423	89.9988	3.9008	89.6208	83.6069	45.6959	53.7982	94.9941	65.5009	91.4560
85.0260	0.0000	0.0000	90.9960	0.0000	92.5310	80.9511	55.2566	72.5426	97.1444	73.7941	95.5602
75.2473	0.0000	37.0038	89.3539	0.0000	93.8414	91.3070	59.8649	89.4744	97.0190	65.4609	96.0544
82.5282	0.0000	39.6063	91.0889	18.8335	94.5161	85.1925	27.9893	55.8610	96.8399	58.9842	93.3358
76.0615	0.0000	38.2162	88.8677	33.6663	93.2007	92.3900	51.4632	85.6373	97.7943	73.3841	96.7395
78.1482	0.0000	0.0000	87.9820	0.0000	91.4282	82.7653	43.2584	78.2204	95.3449	52.0865	93.8375
86.6069	0.0000	21.7430	92.4409	6.0463	92.4101	85.9674	38.7167	42.0197	95.7023	62.1936	92.2360
86.8829	0.0000	0.0000	89.3306	0.0000	94.2587	89.2143	58.4219	79.0785	95.3708	69.9246	94.8772
76.1197	0.0000	0.0000	86.5955	40.4808	91.7139	79.1903	53.6395	88.0232	95.3230	67.5952	96.3201
83.5534	0.0000	9.5832	89.4894	2.2209	92.8955	92.4580	41.3694	92.1150	96.9806	54.8615	96.6504
84.4719	0.4366	31.8441	91.0933	57.4833	94.8528	87.7303	49.2320	79.8839	97.5744	71.7390	96.4474
88.3485	0.6185	31.6392	92.9292	15.6955	93.8391	86.8614	37.5872	87.5438	97.2274	58.1762	96.1431
80.9460	0.0000	28.3389	94.2792	40.7622	94.9471	91.3939	54.7030	83.1415	96.9348	68.2788	96.0069
88.5875	0.0000	0.0000	91.6577	2.8159	93.6670	53.4306	25.3904	36.9150	86.8472	49.4585	87.2732
79.0411	0.0000	36.2252	86.9193	0.0000	92.2666	88.6323	21.2009	76.0491	96.9622	34.2499	96.0581
82.1602	0.0000	24.1864	90.5107	0.0000	94.6903	88.8721	48.9278	67.1820	96.2230	65.6396	93.7166
86.6638	0.0000	17.4052	91.8238	12.2291	94.5285	91.3938	54.9901	86.1675	96.6883	62.0973	95.6894
88.7616	0.7906	0.0000	95.4023	60.9267	95.0929	89.5824	57.3469	76.6460	96.7252	66.3645	95.2111
86.5785	0.0000	11.1222	90.3140	10.6306	92.7263	84.8164	45.8128	62.2887	96.3540	54.6832	93.1272
90.5410	0.0000	1.4195	93.6569	17.3932	95.4591	93.3002	51.1082	88.4032	98.1676	75.2272	96.4601
82.1849	0.0000	0.0000	92.1145	0.0000	91.7268	91.3915	33.9209	85.0262	97.8881	67.4195	96.3006
86.7332	22.7582	32.5312	94.0776	54.3515	94.0244	87.2029	40.8899	46.7920	96.0301	62.3670	92.2799
89.0594	0.0000	31.4987	92.7049	14.0781	92.5336	88.5793	51.1724	76.9182	95.6811	66.1219	93.8370
82.6631	0.0000	0.0000	93.8762	61.3453	94.4095	89.5073	58.8130	89.9788	94.9784	57.3985	96.1299
91.0076	0.0000	9.6513	95.6466	65.3826	94.5551	88.9891	44.6935	51.1793	96.4303	67.5085	94.3665
84.2591	0.0000	25.0287	85.7466	44.2686	92.6428	91.6041	50.2888	88.7466	97.8785	70.5681	96.2112
80.4813	0.0000	21.9111	94.9779	0.0000	95.0794	80.6355	22.4967	42.8455	95.7420	51.3174	92.2952
76.3232	0.0000	0.0000	84.0162	0.0000	91.5858	88.0665	44.1214	86.9511	97.5957	73.7889	96.3994
87.4297	0.0000	0.0000	91.2266	0.0000	93.6535	86.6498	51.1045	71.5732	95.7867	71.3133	94.4541
85.3519	0.0000	22.3893	92.1189	0.0000	93.3248	89.7797	52.5972	83.9722	96.8129	70.8210	96.7915
84.5357	0.0000	22.1627	90.8052	0.0000	92.6925	91.7946	50.9867	76.3720	97.0232	64.6066	95.2034
86.1743	0.0000	48.7048	90.0346	0.0000	95.3713	87.7825	68.2544	82.9092	93.8402	71.7594	94.1327
88.3867	0.0000	0.0000	91.1035	0.1182	93.5301	58.7804	22.8357	28.8214	86.6513	34.5907	84.2148
82.5318	0.0000	20.8598	86.4792	0.0000	93.7077	90.7945	53.8182	78.5905	96.5339	54.2547	95.0115
83.8559	1.8222	16.3499	91.4959	42.1211	94.0127	84.3077	27.1865	41.3843	95.9983	62.5917	91.6358
75.7034	0.0000	0.0000	83.6712	24.7712	88.7645	84.8700	58.6648	69.1595	96.7845	69.9444	95.0314
84.4077	0.0000	22.4316	88.5400	11.9952	93.7858	91.4913	53.8505	83.3510	96.7047	66.3652	95.9826
86.1935	0.3243	23.8441	90.5894	32.8078	93.0734	87.5946	53.1631	62.4806	96.9141	71.9095	94.4097
74.3629	0.0000	0.0000	90.4133	0.0000	95.4118	87.5717	64.2970	84.0193	95.0918	74.8142	95.1464
81.5098	0.0000	38.4967	88.3361	0.0000	93.5346	90.3732	53.5360	75.2718	96.6017	65.4496	95.0258
83.0253	0.0000	31.1063	90.9182	34.5460	92.9416	88.2680	56.7057	89.5461	97.1811	64.2392	96.9064
87.1967	0.0000	0.0000	94.1484	56.4204	92.8839	51.9856	15.8770	20.5564	84.0006	27.8432	84.7853
82.6936	0.0000	0.0000	88.9496	11.8393	91.5268	92.1035	36.3999	78.0611	97.1952	56.2523	94.6356
88.2039	0.0000	23.4764	90.5481	0.0000	93.2870	88.9129	48.6042	93.1034	97.2767	55.2280	97.0698
74.2029	0.3699	36.0581	87.2721	44.4181	94.3110	83.9689	30.7326	39.2928	94.7683	64.1812	90.4700
88.1032	0.0000	16.7181	89.9717	43.8211	93.7097	92.6551	47.6445	87.3375	96.3063	57.8034	95.8265
73.7725	0.0000	39.2720	91.3722	0.0000	91.6305	86.4622	44.6300	53.3780	96.4994	56.1095	93.6447
78.0473	0.0000	6.7887	84.7119	4.2367	92.7554	89.1402	47.3222	77.2028	96.8532	64.7947	94.8979
69.6302	0.0000	23.5035	85.0249	8.4275	91.7311	87.4767	49.7213	64.3997	95.6929	49.7518	92.4064
88.6275	0.0000	39.2978	93.7469	0.0000	94.0591	87.1074	45.3844	90.5126	97.3242	63.3911	96.7148
89.0566	0.0999	21.9369	89.8896	17.0229	93.7672	88.5270	48.1294	77.3996	96.6115	65.0407	95.4773
70.0701	0.0000	0.0000	86.8873	63.3827	93.2709	91.5916	50.7332	81.8876	96.5078	64.2342	96.1787
77.2188	0.0000	35.1479	83.3159	0.0000	91.1988	86.2975	55.4808	70.5823	96.2066	54.7798	94.0043
85.2026	0.0000	32.6432	93.4688	0.0000	94.6714	77.0252	31.5071	45.7138	94.1053	44.0684	90.4311
92.1237	0.2704	36.2554	93.4368	49.9357	93.0709	80.3655	35.6990	44.9207	94.2877	67.2522	90.3207
84.7418	0.0000	24.9935	93.2854	0.0000	94.0941	85.4550	42.0533	67.2024	93.8010	63.8974	92.6931
86.7298	0.0000	32.1052	88.3009	0.0000	93.2500	92.6451	53.4192	92.0380	96.9073	61.4616	96.8581
80.6724	1.7933	26.5748	92.0852	23.6147	95.7193	76.2686	19.6031	28.0086	95.2027	49.2767	91.0945
84.4608	1.4335	23.8343	88.0970	47.7281	92.9918	91.3894	59.9939	84.0710	96.9039	68.7334	96.2266
90.5851	0.1132	37.6868	95.1290	25.6805	94.6234	85.3171	51.2398	78.7389	96.6590	53.4986	94.1964
78.7050	0.0000	12.3459	92.6516	0.0000	93.1356	87.4072	49.7400	81.1976	94.7437	45.3922	95.0928
87.5332	0.0000	29.9950	95.5371	45.0846	95.5945	54.4307	23.3220	25.8408	89.9249	57.7879	86.6897
90.0723	0.0000	43.1728	93.0050	8.3677	94.4569	92.1070	36.3694	85.6381	97.1940	63.0222	96.5258
84.7780	0.0000	13.4140	88.0246	0.0000	93.1724	87.5167	47.9267	69.8165	96.4042	59.4586	94.2484
84.1324	0.0000	0.0000	90.4888	46.2007	92.3291	83.1799	40.7852	62.1070	94.1836	64.0623	92.2331
81.7318	0.0000	0.0000	86.0706	0.0000	91.8833	88.5289	58.2857	87.6893	97.0294	68.1138	96.3357
87.3595	0.0000	13.0625	89.5700	20.6545	93.2052	86.1992	45.3749	71.6109	96.6812	61.9961	95.0681
87.8806	0.0000	0.0000	94.1857	0.0000	95.5804	86.1752	53.3362	77.6489	95.9026	59.4591	94.2404
87.3811	0.0000	38.8475	94.1827	0.0000	95.1347	53.7626	27.7414	32.2150	83.6908	58.5945	86.5117
86.9277	0.0000	1.1862	89.4041	0.0000	92.8338	67.9110	35.7240	45.9454	92.1968	62.3428	90.0185
84.2732	0.0000	20.7420	90.6368	0.1695	93.0593	90.9124	41.0457	82.0435	96.7202	59.8296	96.1031
86.4762	0.0000	33.0240	90.0005	0.0000	94.0017	58.3540	28.8043	42.1787	93.0047	58.1181	90.8411
92.6533	0.4997	63.3608	94.6268	17.1704	93.4814	93.5311	46.2110	91.2025	97.2770	64.9436	96.4647
87.3323	0.0000	30.4777	94.4647	12.9946	93.5634	88.6175	49.6910	80.3942	97.0312	66.4278	95.6937
79.3550	0.0000	16.8364	93.0782	5.0519	93.9637	90.0365	46.4290	85.3615	97.4776	73.2380	95.9949
79.8223	0.0000	31.0357	89.1517	0.0000	93.4176	83.4556	37.7955	67.8255	94.8327	47.9834	93.7434
85.1561	0.0000	25.2073	90.2773	37.8344	92.9831	91.8386	50.6542	82.2448	97.0874	59.1445	95.9036
88.4382	0.3481	23.4984	92.0922	42.1488	92.7813	91.1175	62.7767	85.6923	97.5243	72.6465	96.5238
82.0259	0.0000	35.7091	87.0336	0.0000	91.7682	92.0623	55.2063	83.7831	96.2605	56.3440	95.3270
82.7273	0.0000	20.2391	91.2836	19.3011	94.6244	92.2456	47.9411	89.0499	97.0340	65.1805	96.5713
84.4134	0.0000	15.4284	87.9241	36.8032	92.0006	72.0566	46.7049	54.5270	96.2079	67.9181	93.5120
80.4859	0.0000	18.5308	94.3532	62.9610	94.4037	94.5380	35.7603	92.8176	97.7469	70.1555	97.2096
90.2470	0.0000	37.6476	91.9640	48.0522	91.9768	90.7741	47.5292	83.4015	96.8075	60.4132	95.0948
80.9573	0.0000	33.1108	90.0373	9.4110	94.3461	89.2048	45.7809	93.4879	97.8683	71.2599	96.9628
90.1279	0.0000	0.0000	95.0816	0.0000	94.4382	92.2475	56.3104	81.5758	97.1920	63.3316	95.8296
87.2802	17.1072	0.0000	95.0585	64.3527	95.4036	67.5273	26.8665	41.6395	93.5775	73.4949	90.5018
76.8655	0.0000	13.5424	92.8062	0.0000	92.2695	90.7528	54.8648	83.1538	96.8932	69.2305	96.2401
90.2645	0.0000	56.9050	93.6468	25.7268	94.7935	90.5864	48.4203	77.9385	96.3911	57.3062	95.5535
81.9436	0.0323	29.3458	93.9587	21.7472	94.1149	85.5182	43.2632	88.4159	94.7302	56.6049	96.4130
83.4007	0.0000	26.8102	84.0327	19.2226	92.5383	86.6087	57.4253	84.9133	95.4603	72.1611	95.3825
81.0431	0.0000	0.0000	85.4740	30.9304	91.1861	79.1702	53.5531	60.5695	92.8686	70.6932	91.1977
91.3357	0.5902	0.0000	93.4542	39.0167	94.3068	88.6759	47.4718	75.4333	96.9900	60.4779	94.0728
82.5342	0.0103	0.0000	86.9692	2.7809	93.2969	93.4238	57.6048	85.5601	97.2583	65.8398	95.9358
88.5546	0.0000	16.0195	92.6726	0.0000	93.7528	82.2560	38.1687	57.5133	92.9386	53.1789	91.3630
85.8894	0.0000	7.0578	88.1963	10.4858	93.0454	84.9648	34.3320	60.2742	96.1062	59.9663	93.8311
86.7703	0.0000	0.0000	93.6638	36.9251	93.9373	92.2682	51.5454	84.1013	97.1852	65.6571	96.1576
86.7235	0.0000	17.8893	93.7149	62.0231	95.4406	88.8878	55.3217	79.1597	95.9397	51.9627	94.8251
87.5097	0.0000	39.4550	94.1819	0.0000	95.0218	88.6917	44.8195	87.8932	96.5749	66.3227	96.6001
80.7042	0.0785	10.7673	88.7237	25.2006	92.4328	89.5374	57.7893	73.3305	96.4507	65.2662	94.9376
85.9381	0.0000	40.0727	89.3705	0.0000	95.1961	90.8678	45.7447	88.9085	96.9112	66.6533	96.9655
88.9152	0.7369	32.6941	91.1377	54.0348	92.6813	80.9497	50.7744	56.0985	92.6135	72.6945	89.9981
90.0367	0.0000	54.0186	92.0677	1.2043	94.0261	61.9705	19.7952	31.2030	93.1222	40.4699	89.4750
89.5699	0.0000	2.2178	93.1880	44.6786	91.9439	92.0291	11.5535	91.2249	97.3606	57.8392	97.3163
87.8273	0.0000	31.2221	92.2112	0.0000	92.4306	90.1133	49.8694	74.9977	96.8740	59.0695	95.1914
89.7736	0.0000	46.9553	92.6383	0.0000	92.8638	86.8132	47.3354	76.7946	95.3897	46.6136	94.1634
82.2567	1.7671	16.5703	87.4434	20.5892	91.4889	72.7963	42.0744	48.4384	93.4345	50.4200	89.6886
73.1293	2.4887	8.2086	84.8846	47.7179	91.6087	93.2014	55.6341	91.0783	97.6133	70.6923	96.8552
86.8783	0.0000	39.3519	92.4390	50.0817	93.6998	88.5680	39.2607	87.3050	97.9800	69.5445	96.2168
89.7480	0.0000	20.6104	92.3372	34.0684	94.5438	91.3426	35.5897	85.7688	97.9724	63.2635	95.9248
83.8426	0.0000	0.0000	91.3875	15.3767	94.2846	89.9192	57.3758	85.3549	96.7505	61.2035	96.1101
80.6748	0.0000	0.0000	90.7587	3.5556	93.5619	92.7101	52.7690	88.9007	97.1598	61.5175	96.3544
82.8542	0.1909	0.0000	91.6155	46.9474	94.3442	93.4719	44.1008	90.6336	98.0588	61.3984	97.2531
82.6847	0.0000	51.2749	92.7426	0.0000	95.0495	91.8710	53.7361	83.0393	96.7081	53.1649	95.1368
86.7783	0.0000	0.0000	92.0712	38.8765	95.6345	94.0230	51.7510	89.2246	97.5350	67.2596	96.7692
83.1699	0.0000	7.7965	85.8737	0.0000	92.6156	87.0061	47.1594	92.2666	96.1530	58.3682	96.3523
84.5194	1.8452	60.9805	87.2898	30.1221	93.4219	91.0678	47.0029	85.8708	97.7889	72.9062	96.3858
83.7160	0.0000	23.0984	88.1315	3.7749	92.4376	87.2500	51.8740	76.9334	95.8539	60.5651	94.0632
86.4386	0.0000	3.8551	89.6486	56.5679	93.9223	86.2504	27.7958	89.2308	97.0418	68.5926	96.7999
82.5554	2.1006	24.1797	87.6703	19.4771	92.7801	92.1684	50.2393	65.6388	96.9644	68.7679	94.3227
90.5031	0.0000	36.3467	94.4293	26.6013	95.4714	82.1670	36.9058	55.5529	96.4089	57.3533	92.9588
75.5511	0.0000	15.2347	82.4537	0.2844	90.5584	89.4124	56.1753	71.4200	96.7055	65.8619	94.5894
92.1590	0.0000	28.2032	93.5636	39.0333	93.4895	41.4800	7.6485	20.2449	90.6585	35.7515	88.3805
68.0452	1.2982	33.6193	88.0113	13.5842	93.4990	76.3063	34.0103	56.7311	96.2521	62.5400	93.7066
87.3882	0.0000	38.2457	92.5654	3.4558	95.3379	92.9096	42.6796	82.4075	97.3217	63.2756	95.3367
83.2502	0.0000	0.0000	89.5410	0.0000	93.7508	92.7906	47.8485	90.8203	97.8062	64.2187	96.7760
68.9273	0.0000	29.7606	87.5757	0.0000	92.4890	87.2743	46.5203	79.2440	97.4365	64.2671	96.6119
85.5030	0.0000	24.8805	94.2928	28.7288	93.9346	87.3439	50.1237	72.0602	95.4451	61.2038	94.0795
93.3075	0.0000	62.5585	95.7491	48.8897	95.7946	90.7228	57.1464	82.6920	96.7142	59.6483	95.0037
81.8916	0.0000	20.6888	87.5630	0.6329	93.7637	91.7142	54.7162	85.3492	97.2118	63.1293	95.6667
91.1910	0.0000	57.5115	94.8979	11.0116	95.3525	70.5559	29.5477	37.3029	95.3315	63.5701	92.6848
90.9732	0.0000	55.9577	93.9884	0.0000	94.2163	87.1461	40.0926	64.5196	96.1950	58.0968	93.8323
74.2448	0.0000	21.1271	91.2824	0.0000	92.8490	94.2798	44.8792	91.3615	97.9131	68.5059	96.7673
86.1556	0.3391	42.2874	87.6330	10.3141	93.4074	88.2151	52.9731	81.6401	96.1863	68.5789	95.6178
74.9249	0.2906	51.7368	91.3270	12.2271	94.9291	78.2089	48.8167	72.6922	95.5121	69.2984	96.0315
81.6091	0.0000	3.0552	88.4606	8.0320	89.3939	92.8472	50.1372	92.7115	97.3748	64.2139	97.1328
82.1819	0.0000	9.2448	91.7541	9.7024	94.4267	87.4780	51.0351	79.2030	93.7802	61.8778	93.9534
83.5698	0.8517	0.0000	92.6078	34.6156	94.8333	83.6419	59.0388	78.1106	96.7507	74.7879	95.1010
83.7443	12.1576	0.4569	92.8365	58.8788	93.4314	89.4315	60.9496	86.9892	97.1128	72.3586	96.7121
53.2461	0.0000	1.0920	87.8708	0.0000	95.0259	83.0101	58.5871	71.5621	96.6391	70.3657	95.0225
83.6162	0.0000	24.6249	88.3629	7.3377	93.8606	87.6085	56.8473	82.2320	94.7863	44.3770	95.7858
79.6517	0.0000	20.4139	89.3174	0.0000	94.0038	86.6051	41.6251	64.0516	95.4411	46.3136	93.2209
87.0979	14.5462	31.4639	90.1481	40.7215	92.8943	75.4492	28.6891	44.1393	90.6705	40.8672	88.7644
86.9392	0.0000	0.0000	88.8305	0.0000	93.3641	92.2357	35.9192	88.8402	98.0329	71.1269	96.7871
86.8911	0.0000	17.2309	91.5872	0.0000	92.6057	88.1917	54.1507	74.5067	94.7808	73.5401	93.7353
86.3471	0.0000	48.5376	91.4073	0.0000	90.4575	87.6082	58.2970	72.8047	95.6531	61.4447	93.8496
82.6426	0.0000	9.8001	90.8437	54.3152	94.1642	26.5115	6.5251	15.4313	84.8410	18.7596	84.3876
86.9288	0.0000	20.0817	90.5390	0.0000	94.2445	83.1369	46.6283	65.6259	94.5698	51.0863	91.0914
89.4906	0.3702	0.0000	93.9697	20.1711	94.6680	91.4817	46.9022	90.1631	96.9059	63.0920	96.8267
91.2267	0.0000	44.4993	94.3566	10.0829	93.8256	63.2940	25.2809	37.7884	94.3990	49.2332	88.7774
76.0909	0.0000	0.0000	89.0840	3.1134	93.9249	86.5618	49.9014	79.4865	95.8478	55.2698	94.8439
83.2388	0.0000	25.2292	90.7990	0.0000	92.2342	90.9993	65.5967	85.8854	96.9049	70.5122	95.9791
80.3522	0.9373	0.0000	92.5433	20.4868	92.9924	88.2905	29.5040	89.5790	94.3842	52.5121	96.4702
86.6308	0.0000	47.3656	89.5151	0.0000	94.2983	88.9085	61.6432	77.4370	95.2690	67.8745	93.8052
82.3214	0.0000	25.0505	91.2135	30.4948	91.3448	93.7603	45.3331	86.2656	97.7600	70.4256	95.8779
88.4335	0.0000	16.2555	90.4348	52.9270	93.7709	86.7402	30.8868	79.8963	97.0250	61.3412	96.1179
82.6568	0.0000	0.0000	87.7234	0.0000	92.1566	75.3257	32.0289	39.5719	93.9420	42.7912	89.5638
90.1384	0.4889	40.7310	93.2632	37.0260	94.5390	82.1818	25.9231	56.2495	95.5834	62.7148	92.8427
88.8223	0.0000	25.7076	94.4076	13.3235	94.4470	91.2539	56.3094	82.5176	97.2118	61.5752	95.0540
83.9802	0.0000	47.0718	90.0191	0.0000	95.2480	89.8388	34.6280	85.5776	96.8856	56.8082	96.1354
83.6287	0.1351	0.0000	90.6520	53.0824	94.7323	91.5592	56.6644	80.9999	96.9101	62.8914	95.2386
86.5409	0.0000	25.2430	91.8153	0.8872	92.3859	89.2646	59.1925	67.1962	96.3848	64.0111	93.4231
89.2638	0.0000	0.0000	91.9796	52.2244	92.4451	91.4601	50.8674	86.5754	97.3724	67.0082	96.6533
86.6101	0.2108	14.4994	93.1178	51.1179	94.2513	93.4406	3.9846	90.2121	97.5327	56.5591	97.2048
86.7620	0.0000	48.9630	92.8013	0.0000	94.9932	88.6951	43.5937	90.3508	98.4200	62.4042	97.2932
76.1815	0.0000	0.0000	91.5614	0.6193	94.0408	86.0986	32.3429	45.3783	96.1273	74.2798	93.8107
86.9933	0.0000	25.6370	90.4168	0.0000	93.7473	76.7712	25.5717	48.6601	95.2726	58.0385	91.6605
79.2702	0.0000	14.7000	90.4427	7.2647	93.7435	71.1761	47.3147	53.1406	90.4983	66.4897	89.1004
77.8256	0.0000	37.8092	87.1043	0.0000	92.4250	71.4895	32.2182	36.9994	94.5242	47.2440	90.7841
82.1945	0.0000	7.4922	89.1219	0.4361	94.0106	87.2844	47.6151	69.5960	95.2367	52.1808	93.8181
85.0269	0.0000	29.6590	86.4564	0.0000	92.0047	88.9299	57.7362	88.3257	95.4576	49.5884	96.0666
84.6684	0.0000	38.4040	86.8157	0.0000	92.5130	85.9528	57.5941	77.7563	95.2633	71.3259	94.7753
77.1497	0.0000	0.0000	84.9792	0.0000	91.1780	89.3746	52.0246	80.7610	96.2301	58.4505	95.5330
67.5343	0.0000	22.5475	87.9974	11.0470	91.8634	88.9300	58.3788	88.0505	97.3567	68.0597	96.4348
87.0992	0.0000	23.5657	92.3405	46.1343	95.0415	88.2195	47.3010	76.5173	97.1106	74.9844	94.9168
73.2337	0.0000	44.5248	86.1122	0.0000	93.1847	91.8823	57.3062	87.5987	97.4761	65.9417	96.1199
83.6049	0.0000	0.0000	84.5554	13.4475	90.5869	91.6093	42.0113	90.0406	98.0654	67.3365	96.9642
87.4854	0.0000	37.8705	93.6837	0.0000	94.3252	90.8934	63.1872	88.1986	96.9756	71.7555	96.7642
77.9437	0.0000	37.2636	89.9069	6.0314	94.4385	67.8943	13.1664	22.0617	93.3668	54.7036	88.5449
82.6028	0.0000	16.6540	89.1895	0.0000	92.1341	87.7570	43.7180	63.8690	96.3645	57.5834	94.0795
85.1260	0.0000	27.5816	89.0199	0.0000	91.4319	89.5477	53.5673	91.5641	98.0060	66.1718	96.6304
84.8073	0.0000	54.5994	92.8585	0.4185	93.3896	75.4638	30.9528	55.6229	92.4572	41.0307	90.5529
77.2281	0.0000	0.0000	88.2494	39.0869	89.7768	68.4946	35.1894	58.0771	95.4414	68.7563	92.8105
80.1561	0.9066	0.0000	94.6008	39.5150	94.7983	91.8646	44.0875	88.3071	96.8549	55.5464	95.7561
78.4742	0.0000	0.0000	90.5255	42.6060	93.8517	90.5810	54.9354	78.3678	97.1073	61.1559	95.3861
73.8450	0.0000	42.8652	86.0300	48.7989	91.7161	92.7956	57.1009	85.6030	97.4370	70.3960	96.3912
84.8746	0.0000	46.9994	96.0610	20.5873	95.7445	85.1742	46.5935	63.5742	94.5984	71.9659	92.3337
86.7561	0.0000	30.2368	87.3370	8.2630	93.4422	87.6306	54.9709	89.4039	97.3362	65.7165	96.4697
87.3602	0.2474	51.2384	90.8159	5.1206	93.7261	91.8807	56.8287	78.5422	96.9936	59.3780	95.2060
85.2929	0.0000	39.4387	86.4572	0.0000	88.7263	79.4214	38.4774	58.5122	96.2336	54.2699	93.2569
86.5214	0.0000	35.7432	89.0626	0.0000	94.9418	91.4176	63.0001	84.9354	96.4584	70.9019	96.4978
77.4195	0.0000	13.0915	89.8082	38.5790	94.7280	61.4168	37.1631	52.5621	94.9575	51.5823	90.9717
86.2743	0.0000	33.2842	89.2468	0.0000	93.4284	91.8551	47.7615	75.1174	96.9758	58.0176	95.4642
83.1165	0.0000	20.7556	89.4037	0.0000	91.4405	88.1092	26.2473	84.3186	96.0121	48.5793	96.5518
87.6612	0.0000	19.0108	91.3306	2.8123	92.7433	71.0556	28.7483	43.9773	92.1515	59.9482	88.8802
79.3611	0.0000	31.3587	90.0077	2.6377	93.6051	93.8364	23.1169	85.5023	97.8220	67.2191	95.9010
85.8470	0.0000	50.2659	88.6055	0.0000	94.1418	68.2519	23.5144	39.8024	96.3563	66.6699	92.5484
86.9419	0.0000	41.1184	93.1816	43.8908	94.0709	90.1733	31.7119	83.8509	97.3642	62.4649	96.4542
88.3215	0.0000	3.6817	94.3687	38.6148	94.3361	90.0320	46.4499	82.4199	97.3846	66.5741	95.1269
89.3639	0.2854	52.6446	92.9443	10.7483	94.3918	85.6032	51.6010	78.7169	97.1854	68.4234	95.3735
92.5163	0.0000	33.8973	94.6292	0.0000	95.1386	89.6255	51.8530	65.6385	97.2009	64.2706	94.6713
74.0826	0.0000	11.4459	90.6870	13.8617	93.8389	91.9163	62.9238	91.8638	97.5499	67.9538	97.1973
76.6479	0.0000	36.1640	91.6110	0.0000	94.0912	87.2375	38.7225	80.6945	96.9207	57.2914	95.6380
86.7638	0.0000	24.2631	90.4301	10.9684	93.9873	88.2030	41.7247	59.5960	96.0459	50.8958	93.1160
81.5739	0.0000	32.5400	91.6705	7.4741	94.7141	83.3300	47.8122	63.5162	96.2467	51.6358	93.8046
84.3654	0.0000	35.6724	94.4008	0.0000	95.4269	85.2453	52.6023	80.0891	97.6343	74.3370	95.6616
85.6453	0.0000	42.4772	87.3590	0.0000	92.2924	77.5702	35.1744	50.6329	95.7196	53.2079	93.5543
90.8443	0.0000	0.0000	94.1177	36.1473	94.2725	86.0879	58.8510	87.1623	97.1822	72.0201	96.1302
84.8728	0.0000	49.7252	89.5309	0.0000	92.4891	91.5055	56.9904	88.6176	97.2439	60.9355	96.5438
83.6276	0.0000	24.7827	91.8626	59.9129	95.2247	90.0030	42.9931	83.5439	97.1058	65.2513	95.5666
92.5228	0.0000	39.1696	94.2943	63.7426	94.7815	83.4356	45.0376	87.3908	95.7637	61.9802	96.3413
76.9495	0.0000	66.9526	93.4701	3.9537	94.5856	91.3549	49.6606	85.4943	97.0509	57.9886	96.0935
92.3648	0.0148	32.7456	94.7778	12.1981	93.9237	88.6019	40.0591	72.4213	97.3444	66.2810	95.1830
86.9364	0.0000	18.2700	88.1532	44.0034	92.7780	89.9928	45.0421	70.6903	97.0519	66.8459	94.8811
90.8174	29.3623	60.4759	95.6854	62.9996	95.9099	89.6493	57.1272	89.7271	96.5163	59.7994	96.6370
85.3569	0.0000	20.4023	89.9809	0.0000	92.7349	88.5418	53.0684	76.8614	96.5865	62.1601	95.3143
92.1004	0.7172	0.0000	94.4613	26.0851	95.3454	86.5374	48.1873	69.0712	95.9568	44.7036	94.0885
75.6852	0.0000	3.2354	92.0163	19.7199	93.0017	89.1090	16.1112	86.1240	97.2030	66.5995	96.8720
86.2578	0.0000	18.1496	89.8863	19.8276	92.9296	89.5687	43.8572	90.1337	97.8718	67.3275	97.0405
84.3937	0.0000	39.4764	90.7168	1.1188	92.2900	89.5760	49.6705	82.2443	96.2744	66.6455	96.6175
80.8512	0.0000	4.1132	91.1080	0.0000	94.3857	83.0682	32.4372	47.4097	94.9294	45.3623	92.4125
79.9503	0.0000	26.4696	91.4110	11.9611	94.1884	62.3317	30.2086	38.6187	94.4792	59.0366	90.5764
85.3340	0.0000	29.3747	92.7833	0.0000	94.4979	92.1386	52.3966	86.3199	97.6615	67.9721	95.7871
88.6075	0.0000	17.3442	92.7644	14.5821	93.6480	91.9265	54.5606	82.8476	97.1268	64.8224	95.5336
84.9564	0.0000	46.5672	87.4703	6.3040	92.4244	86.9385	50.4285	73.9189	96.5999	64.2765	95.0958
77.1868	0.0000	33.7993	90.1892	58.0354	93.4376	89.1954	51.5141	70.2569	95.9259	51.1189	93.0027
80.3904	11.1297	5.4593	92.7631	55.6865	92.6654	91.2155	36.7608	83.2425	96.9524	58.8422	96.4071
85.1638	0.0000	11.5289	93.8416	55.4686	93.4931	93.2429	40.8123	92.1845	97.1262	48.2527	96.7559
79.4633	0.0000	34.2374	86.9697	0.0000	92.1018	89.0228	41.9198	87.3448	97.2417	68.8559	96.5993
88.2015	0.0000	12.6925	91.7188	32.9874	95.0384	57.7379	17.0911	28.2040	92.3190	61.8644	91.0290
81.9481	0.0000	30.5137	88.7769	6.0922	92.7753	88.4716	63.8061	84.1230	96.5555	60.6703	95.7710
72.2336	0.0000	31.9268	90.3029	0.6962	93.9473	92.6183	58.9400	89.7260	96.4077	56.6156	96.5287
83.6434	0.1591	32.7543	95.0002	60.2507	94.6720	80.4261	44.7741	74.0949	97.2545	74.0784	95.0778
79.7259	0.0000	35.4357	86.0835	0.0000	92.5580	90.6649	40.9027	89.0646	96.2742	54.1726	95.7734
83.8000	0.0000	0.0000	92.8729	1.8612	95.0133	93.0013	35.0959	90.1158	97.7541	61.2895	96.4441
83.0641	0.7353	26.6063	90.8416	26.4973	94.1938	88.6774	58.8964	72.3780	96.2858	63.0756	94.7588
72.9162	0.0000	46.1209	86.2190	0.0000	93.3144	88.8089	48.0347	76.1524	96.3652	49.4939	95.1733
91.2639	0.0000	31.6303	92.9697	16.4841	94.1110	75.0395	22.6770	53.9264	92.9516	28.7751	90.0842
85.4110	0.2772	16.6437	90.4972	21.7777	94.8438	88.6999	50.7501	75.7216	95.2212	45.6549	94.4934
91.3206	0.1814	10.4262	92.7808	7.4229	94.0770	90.3482	50.1855	74.1414	95.6101	56.6356	93.7342
87.7096	0.0000	17.2018	90.5134	8.9168	93.4660	44.3045	21.8032	26.4636	81.3226	54.4084	83.7435
82.3242	0.0000	21.6151	93.2880	13.9299	95.7283	77.5131	43.6267	62.7270	95.9707	66.1390	94.1001
83.0284	0.0000	0.0000	90.4604	22.1977	93.4178	87.3912	47.0893	84.8629	96.9345	63.0966	95.4041
89.1769	0.9157	2.0335	93.0741	56.2686	94.9295	92.2786	54.3729	88.1192	97.0166	61.3630	95.8926
75.8880	0.6377	35.9373	87.9418	22.1905	91.2795	89.9142	31.0732	77.3432	97.6782	65.6027	95.7674
75.9479	0.0000	18.9984	86.2481	38.0303	91.2224	91.4770	54.4405	82.0276	96.4322	53.4203	95.3607
72.0663	2.2101	13.7075	86.9211	43.8313	92.5002	88.0675	38.8911	91.5456	97.8035	67.0201	96.6684
86.8594	0.0000	0.0000	91.9947	0.0000	90.5178	88.4703	33.0144	62.2996	96.9664	68.4913	94.1709
83.9829	1.0871	7.3534	85.1975	20.5526	91.0122	56.2702	19.6696	31.3728	91.5763	24.6189	88.4110
83.5663	0.0000	0.0000	89.4498	40.6780	92.2318	85.2559	36.4533	83.8878	97.1783	68.4495	95.9245
90.9040	0.0000	62.7747	95.5416	0.0000	95.8307	49.3351	21.3967	26.4146	81.3699	47.7802	83.5927
84.4509	0.0000	1.2665	88.5662	0.0000	92.0584	87.4524	59.0589	76.8905	93.7426	72.6536	95.0166
74.9323	0.0000	0.0000	87.7433	21.8997	91.4994	90.0433	54.1005	89.8159	96.8292	57.8750	96.1332
88.1075	0.0306	20.0236	95.6788	23.1074	95.8232	86.1970	26.5119	88.2279	97.2336	66.5076	95.8749
74.8259	0.0000	16.4466	90.6700	49.0387	94.4396	87.3196	39.7813	82.9632	97.4266	67.2520	95.6964
81.1406	0.0000	0.0000	92.5343	0.0000	93.5670	82.8391	41.0744	50.4567	94.5361	58.4720	90.7727
90.2047	1.1434	54.3224	92.5117	40.4358	93.4684	83.6703	46.2334	79.2861	95.5133	68.9989	95.9862
83.9202	0.0000	7.9233	94.0743	45.3439	94.6084	85.8161	9.4287	90.2608	98.1814	62.6703	96.5454
88.4249	0.0000	29.9827	93.5765	1.2922	94.8099	85.7206	31.5150	89.3715	98.2962	55.5476	97.2390
79.5305	0.0000	0.0000	89.4624	0.0000	91.9471	89.8079	46.6615	84.8636	96.9772	63.7751	96.0205
77.5916	0.0000	65.1009	88.4105	13.4228	94.2190	90.5915	44.9731	61.2410	97.1737	69.3662	94.3485
88.7426	0.0000	22.2817	94.4200	50.8744	94.0732	94.2573	62.2046	93.2946	97.9170	76.6389	97.0993
88.5882	0.0472	49.7711	92.2897	5.5630	92.4259	88.3438	46.9930	78.9739	97.4522	74.0410	95.5913
75.9716	0.0000	6.1898	84.6458	0.0000	90.5420	92.4497	47.6506	78.1176	97.0658	73.1885	94.9739
83.9523	0.0000	0.0000	90.7782	0.0000	93.6684	91.0796	28.8634	71.4538	96.8492	71.3312	95.1171
83.9037	0.0000	36.6676	87.7541	0.0000	92.8219	88.5698	57.4526	83.1011	96.5990	62.6422	95.9978
87.0203	0.0000	40.4427	92.3534	42.8332	91.1841	85.4417	38.6182	60.6415	96.4724	57.2401	93.9094
76.6892	0.0000	44.7747	89.1085	0.0000	93.6249	90.6556	53.2732	85.6429	97.9491	77.3523	96.5160
90.6632	0.0000	23.6000	93.2622	0.0000	92.5420	82.2976	36.4354	91.6062	94.4561	53.2904	97.0130
80.6250	0.0000	0.0000	88.1511	0.0000	92.8152	89.1237	45.6587	72.7485	96.3827	53.6315	93.4228
85.1143	0.0000	18.9512	91.8605	0.0000	93.4292	87.0016	52.2001	78.9474	96.4321	60.1672	94.9243
90.7696	0.4767	20.3478	93.1658	22.7315	94.5082	85.2357	27.1680	51.4768	95.8389	58.9012	91.9884
66.9547	0.0000	56.7276	89.7308	0.0000	93.1739	63.1316	30.5381	42.8667	95.6389	62.6807	91.4813
80.8256	0.0000	5.8714	88.9228	0.0000	93.3294	90.7329	58.2919	80.4885	95.8106	72.3552	94.7919
86.2857	0.8888	35.5803	92.5184	12.1823	93.7258	80.5974	55.1451	66.7835	95.9867	69.6209	93.9834
80.2810	0.0000	43.3296	84.3425	3.8487	89.4359	90.1182	59.2815	86.1211	97.4092	70.3850	96.7553
86.7811	0.0000	26.3067	90.0847	0.0000	91.9102	88.9688	50.1761	71.1728	96.5620	57.5197	94.2113
89.0400	0.4124	37.3893	95.3678	19.2638	95.7714	83.1945	48.3491	84.3765	94.9653	60.2645	96.3997
83.7831	0.0000	0.0000	87.3385	0.0000	89.5252	85.6614	58.8266	89.5711	96.0929	60.9049	96.6730
87.2839	0.0000	31.1069	88.8938	0.0000	91.4972	90.3409	58.3352	78.4224	97.0498	70.0253	96.0702
86.4063	0.0000	33.7858	92.6764	10.0566	93.5854	89.7797	45.6788	81.1357	96.1079	55.6449	94.1700
79.0560	0.4120	15.7032	89.4627	54.6986	94.0131	89.2218	27.8396	83.2213	96.6704	63.4573	96.2483
76.5840	0.0000	14.7821	91.8541	6.9839	92.4456	88.5490	58.7669	77.9417	97.0074	69.7384	96.1232
74.9064	0.0000	24.7166	88.7781	0.0000	93.3794	82.4546	44.3057	61.4032	95.8585	57.4169	92.7640
86.6088	0.0000	54.4987	91.9467	55.5389	95.3189	87.7288	41.1850	88.5121	95.9562	51.6235	96.2690
81.5162	0.0000	24.4034	89.7055	5.4517	90.6535	79.0736	24.8233	72.9232	93.8182	57.7868	92.9093
85.0135	0.4979	28.1048	93.1857	21.9526	95.2322	54.6944	27.5601	38.9102	92.9408	62.2306	89.5358
85.9019	0.0000	0.0000	88.7828	0.0000	93.3706	59.2244	37.5067	46.0812	93.1317	57.5007	90.6613
84.9615	0.7404	27.1554	92.0584	60.8316	95.3918	89.0180	48.8947	75.3046	96.9040	58.1556	94.6557
66.0843	0.0000	18.5644	86.3884	0.0000	92.7653	85.1386	36.9805	95.9870	97.7475	61.3738	97.9843
88.6553	0.0000	40.3634	92.5582	0.0000	94.5959	89.1564	46.1753	83.8268	96.8656	59.8219	95.0060
64.5686	0.0000	27.6547	94.0208	17.4166	95.4324	85.4591	58.5881	79.2253	96.9327	61.9022	94.9594
79.7359	0.0000	15.7884	86.8189	0.0000	90.8724	83.0589	37.9910	45.2078	93.9982	57.6040	90.8569
89.6512	0.0926	37.3868	95.8953	24.4669	95.8053	40.2019	12.1815	23.5872	84.6066	33.1940	84.1748
91.0438	0.0000	50.3202	94.8114	43.8593	93.9351	91.1094	53.3147	84.6817	96.5803	66.4569	95.5698
69.9944	0.0000	12.1798	91.1960	49.9872	94.0599	93.9549	53.1653	86.2435	98.1305	70.8289	96.1952
85.4212	0.0292	27.0534	89.2597	6.6210	92.6639	89.8847	49.9466	70.1176	96.6382	64.9190	94.6563
85.0423	0.0000	13.1527	91.5129	10.9165	92.8454	89.7902	58.1390	79.9916	96.9495	71.8194	95.3910
75.0617	0.0000	47.3922	82.3431	0.0000	90.0613	92.1834	49.6909	72.9576	97.2415	74.4109	94.4234
88.3474	0.0000	25.8256	89.8706	24.0669	93.0201	88.9100	56.1940	81.2853	95.1459	62.2957	93.7632
89.2816	0.0000	41.0077	94.3349	0.0000	94.4261	90.1897	57.1650	85.4726	96.3416	67.1353	96.1560
85.6162	0.0000	24.6837	88.5949	23.0936	92.6437	88.5859	42.3600	79.6580	97.4302	68.5581	96.1537
78.9222	0.0000	59.0582	88.8522	11.0893	92.6289	70.5547	35.6279	50.1872	94.8826	50.5809	91.6042
90.1743	0.0000	34.7362	92.8160	0.0000	94.0976	88.8478	42.5391	61.3658	96.5642	53.0991	93.6173
90.2013	0.0000	52.2094	93.2928	0.0000	94.3980	93.8069	57.9362	88.8770	97.8738	72.6794	96.2801
79.6072	0.0000	40.6893	94.7828	64.8656	94.5848	86.2090	37.6664	55.3139	95.9871	64.3948	93.2794
85.7353	0.0000	25.3888	90.1216	3.0578	94.1437	87.6283	53.8163	64.9407	97.1028	68.8608	94.7146
82.4381	1.2790	40.7496	87.7946	46.6082	93.7531	88.8622	47.0755	67.5804	96.1206	53.7204	93.4614
85.7338	0.0000	0.0000	90.1064	47.9682	92.4566	89.0007	38.7485	86.3256	97.5209	67.1204	96.7503
81.7637	0.1827	5.6091	89.0022	9.9524	93.7823	80.9333	41.3127	71.9268	96.3227	53.8160	93.8667
74.9280	0.0000	23.6608	87.3190	0.0000	92.9706	91.5411	40.9515	90.9456	97.3791	60.3472	96.7067
77.2885	0.0000	21.5819	90.4480	0.0000	93.9312	92.1684	46.2377	84.8520	96.6966	58.9411	96.2694
81.2572	0.0000	24.5952	89.4419	6.2032	93.1283	75.2357	47.5759	75.7523	92.4749	65.1053	95.2438
79.6591	0.0000	9.1112	88.2059	44.5175	92.4305	89.1285	52.0170	71.9898	95.8546	54.7630	93.1811
82.9114	0.0000	32.3656	88.2829	2.3693	91.3548	91.0322	58.8932	83.9889	96.8531	61.5287	96.4551
83.6416	0.0000	37.0370	87.8000	0.0000	91.7010	56.8068	20.2582	35.5047	92.8964	30.0888	89.2819
89.8949	0.0000	0.5761	92.6308	23.8451	94.5929	83.9751	37.5723	68.3152	94.5683	48.0366	92.9920
85.8222	0.0000	11.6901	87.1206	0.0000	93.3434	87.1137	29.6797	81.6484	96.9142	58.4692	95.1405
91.6362	0.0000	37.0633	95.3338	0.0000	95.4177	89.2302	48.6050	73.4179	96.8407	62.8805	94.9811
82.2569	0.0000	22.5636	95.0306	0.0000	94.4355	90.2657	59.7171	87.5950	96.6956	62.6224	96.4218
89.3195	0.0000	35.4461	91.1413	13.2575	93.4572	87.6372	44.8756	61.0500	95.0180	55.9959	92.1856
80.9411	0.0000	31.4346	85.6650	30.3696	92.1814	74.9513	36.2443	58.3648	93.2698	49.7620	91.4766
78.6384	0.0000	21.6744	91.2404	49.7590	93.7189	84.0494	42.5931	63.2287	94.5410	54.8570	91.9782
86.5852	0.5127	54.2950	89.1385	8.0838	94.5558	87.1747	55.0899	77.6161	96.8092	57.0869	94.5463
86.6020	0.0000	0.0000	89.6105	20.5792	93.9555	72.3383	32.1438	50.1117	92.4495	62.9929	89.4976
87.5522	0.0000	36.0752	89.1347	58.1642	94.1358	81.1741	37.8194	61.5136	93.5331	41.1028	91.1807
86.6931	0.9999	48.6577	94.0871	31.1032	94.9805	88.5381	47.2705	77.8877	95.1923	60.8884	95.6305
85.4619	0.0000	11.7456	95.5100	1.5180	96.0599	86.7434	54.6735	76.1965	96.2372	65.9006	95.1918
81.3686	0.0000	29.4313	87.6565	3.7710	92.5104	89.6519	37.9143	84.0108	97.5036	62.7151	96.9566
89.3512	0.0000	13.1664	94.6280	3.8347	94.1318	89.8914	58.8279	77.5657	95.9430	62.3490	94.8970
83.2004	0.0000	31.8904	89.0359	6.6907	90.7480	91.2937	56.1150	86.9354	96.8843	69.8329	96.4191
90.6738	0.0000	0.0000	92.8223	40.5425	93.4200	89.4100	49.7846	83.7623	96.2412	58.9334	96.3461
86.6759	0.0000	32.3137	88.1696	0.0000	94.2666	91.9433	54.5227	74.8060	96.9559	63.7476	94.8159
85.8784	0.0000	33.4234	91.5331	0.0000	93.9150	92.2535	57.6447	87.8080	97.5224	76.2961	96.3697
86.6275	1.2893	51.8108	87.4092	58.5965	93.6408	88.4361	46.1072	80.3100	96.5015	73.1722	96.2488
82.7372	0.2040	0.0000	94.8620	47.2886	95.0906	86.4299	54.1451	80.2819	95.4045	59.9335	95.4144
77.6352	0.0000	41.0597	89.2962	5.0841	93.9007	77.4552	35.1694	57.9951	96.3988	65.0341	93.8739
90.9636	22.9034	34.9409	93.1890	60.2716	94.2420	86.9204	64.8435	85.3932	96.0919	62.4129	95.8879
86.5045	1.3643	19.1117	90.8405	29.5626	93.5289	86.0998	48.7682	67.4545	96.7462	72.2970	94.5960
77.2851	0.0000	39.9644	86.9092	0.0000	91.3753	90.6427	56.1926	85.6462	96.4586	47.7135	94.9208
91.1673	0.8432	17.1371	94.5890	53.1273	94.8848	92.2727	34.7002	87.9120	96.8458	59.7999	96.9107
85.1204	0.0000	0.0000	90.1146	44.9133	90.3380	90.1018	45.1693	89.7026	97.3267	68.5167	95.4865
80.5853	0.0999	9.4081	88.1879	2.1460	91.4396	86.2743	43.9604	66.6640	96.9287	68.5253	94.5866
79.3524	0.0000	9.6178	88.0345	0.0000	91.4978	90.2858	41.8230	94.1496	97.9447	63.8163	97.2440
75.0842	0.0000	18.5139	89.8541	3.1192	91.5951	80.4300	40.7739	56.2439	94.2232	56.2030	92.3808
76.7773	0.0000	39.4291	89.0686	53.4652	93.1764	92.6189	42.4687	81.0129	97.9044	63.3961	96.2453
65.9314	0.4338	39.0803	85.2790	8.3356	91.6910	92.6166	59.1693	88.8165	97.0774	63.1631	96.4445
86.9787	0.0000	35.6926	95.4072	57.1089	94.3505	93.8856	53.7221	86.9775	97.5326	71.2160	96.5336
85.3947	0.0000	21.7552	90.7352	0.0000	93.2982	85.8867	64.1460	86.0411	96.9183	69.4482	95.7552
84.0846	0.0000	13.6649	89.9001	0.0000	93.0496	82.5913	46.8667	57.0631	96.7858	69.2158	94.8822
74.1789	0.0000	41.4061	88.3460	23.1858	91.8379	86.7622	45.0848	68.3871	96.3872	55.0301	93.9652
85.4587	0.0000	37.8565	93.9343	0.0000	95.2342	92.0817	38.9923	74.5978	97.1144	58.0817	94.8434
68.5709	0.0000	35.4826	93.5285	16.7680	96.2584	89.7588	49.9308	85.5774	97.4782	69.5337	95.7719
87.3942	0.0000	0.0000	89.6098	7.1795	91.0024	81.8420	30.6993	60.8578	93.5967	74.3132	91.6758
79.1104	0.0000	25.2312	88.4325	0.0000	91.2092	88.9536	57.3113	77.2191	96.2634	64.9558	95.6954
83.1116	0.0000	20.1610	92.1732	6.3855	93.9931	77.4666	23.7743	56.5183	94.8244	44.2890	92.6299
81.7389	0.0000	7.4267	90.7803	4.6609	94.6194	89.2216	52.5168	81.4689	96.2827	63.4570	96.1442
87.3484	0.0000	57.5993	88.7387	0.0000	94.7290	91.1388	53.6553	87.3415	97.1221	57.9501	96.1923
76.8932	0.0000	0.0000	91.0115	12.6437	93.6299	84.3696	55.2163	81.4701	97.5524	74.4263	96.7337
90.0553	0.0879	9.3547	92.0044	46.0574	94.9435	75.4329	24.7612	39.0847	94.3042	65.1357	91.4842
85.7299	0.0000	46.0543	88.3480	0.0000	93.5157	78.2619	57.0835	65.7132	96.1138	66.9110	94.3942
78.4914	0.0000	41.9030	85.6860	0.0000	92.7847	81.8621	45.8285	67.9326	95.7922	62.6420	95.1718
81.8322	0.0000	20.9053	88.9584	0.0000	94.0193	87.5037	21.9152	89.4341	96.1907	60.3151	96.9593
79.8209	0.0000	15.2753	89.6639	1.5432	93.7478	89.3638	59.1829	79.9563	96.8371	65.2678	96.0867
87.8148	0.0000	0.0000	92.3178	39.4342	93.4881	53.8317	16.9189	30.8356	85.3917	33.0124	83.2738
76.4370	0.0000	30.7448	87.9833	16.4900	92.2391	87.6673	56.5050	77.3932	96.0782	61.4354	95.3169
75.0417	0.0000	18.9968	93.0258	11.4410	94.2676	66.7872	18.0397	35.9479	89.0429	49.6710	88.0142
72.9894	0.0000	28.9525	89.4279	1.8642	91.3691	86.5885	51.0478	83.9228	97.7693	72.1026	96.4105
80.5162	0.0386	22.7347	85.8365	32.9439	91.1669	87.9617	18.2760	64.1040	96.5503	67.9736	93.7370
81.3623	0.0000	12.6844	92.6886	0.0000	93.9990	87.2773	45.4410	74.5739	94.0552	53.2655	92.9698
86.2639	0.0000	13.5969	87.5037	54.8356	94.6165	50.5417	16.9182	27.2884	88.6698	33.5582	85.5765
86.1806	0.0000	34.8320	88.5972	3.9836	91.7091	92.0753	56.0408	86.5095	96.9128	70.0423	96.3162
87.9065	0.0000	54.3788	94.4391	11.1624	93.7053	89.8618	56.6170	72.0083	95.7490	63.0081	93.8194
82.0099	0.0000	37.9418	91.0852	0.0000	94.9115	86.5186	55.1112	84.5867	94.3573	57.4949	95.9718
83.4912	0.0000	0.0000	90.8745	59.5875	94.8280	87.7678	44.4109	92.0977	97.1600	58.9292	96.8319
77.8160	0.0000	52.2529	88.6283	23.8223	91.8293	89.4137	55.7524	84.6801	95.7198	68.5933	95.8961
86.9507	0.0000	0.0000	92.9466	4.8600	95.0460	92.1118	55.8862	77.9757	96.9643	66.5045	95.3304
61.5235	0.0000	30.9479	87.5310	0.0000	93.0336	90.3364	38.0834	86.3185	97.0690	56.2456	96.5460
85.2289	0.0000	21.3489	93.3290	14.8733	92.8767	91.4255	55.4782	84.7526	97.2588	73.9571	96.0865
86.9759	0.0000	18.4225	91.3427	40.3918	93.1694	89.9822	56.0808	81.6627	96.1291	58.6533	95.4601
89.8610	0.0000	36.2651	94.8079	14.2964	94.9392	93.1170	39.1715	92.4987	98.0023	72.0114	97.2880
87.3075	0.0000	30.8473	94.5926	0.1717	94.5271	92.6268	49.1017	92.2156	97.5671	63.8137	97.2764
85.0302	0.0000	0.0000	87.1399	10.7625	92.2395	63.3798	22.9456	29.1347	94.3481	55.9402	90.8228
83.6779	0.0000	48.1798	86.2269	21.9904	92.1329	89.0008	58.3138	80.5124	96.8658	71.7811	95.7626
83.6691	0.0000	13.3554	91.5260	0.0000	93.8464	77.0510	36.0632	86.3271	97.7175	54.0419	96.9299
81.1869	0.0000	45.2926	88.5225	54.0049	93.8736	90.6249	57.5269	88.2650	97.3091	63.8845	96.8471
79.1619	0.0000	19.4377	90.7087	19.7277	93.7998	94.1598	51.8600	90.1758	97.1959	67.8741	96.6890
84.2914	0.0000	27.7469	93.8905	36.8908	94.1921	82.8085	47.6021	70.0175	95.3968	58.1559	93.9810
57.8541	0.0000	23.4697	89.2570	0.0000	94.3618	89.9326	55.0752	89.0330	96.4655	57.1572	95.8275
79.2456	0.0000	40.6001	87.2015	0.0000	91.9365	82.8879	37.6145	52.5084	95.5126	53.4160	92.4215
83.2744	0.0000	23.4495	94.4429	0.4347	95.3321	88.0131	50.4209	78.4633	96.2649	65.5727	94.7859
85.9992	0.0000	33.4888	89.4035	39.7892	94.1456	90.6857	55.0421	77.4830	96.7434	65.0383	94.7877
85.6744	0.0000	0.0000	90.6708	0.0000	93.9571	91.4399	56.1451	68.7200	96.5082	66.7885	93.1359
82.5079	0.8693	32.8981	88.4485	17.4402	92.2638	80.4604	43.5484	52.7753	94.8316	57.1079	91.6770
91.9978	0.4656	46.2609	94.1362	59.6654	94.0939	89.5205	48.8325	86.6970	96.2452	64.9670	96.2955
70.5279	0.0000	55.8355	88.1283	0.0000	94.2082	61.0586	28.8897	38.7561	94.9798	47.7713	91.2539
71.5127	0.0000	7.7181	84.1572	13.5855	90.6935	72.4411	34.9970	37.9300	91.6776	58.5173	88.5747
84.2211	0.1164	14.0918	91.1665	50.0923	94.0435	87.5461	49.8898	85.1060	94.7439	51.4780	95.0720
89.4431	1.4601	19.8879	91.8728	41.8034	90.7259	90.4514	51.2146	71.9091	97.4086	67.4690	95.3344
90.6683	0.1163	24.0629	93.7112	49.1248	92.8274	85.2125	52.0546	74.6848	96.3664	61.5991	94.5893
83.8342	0.0000	0.0000	90.9078	0.0000	92.3775	75.7720	41.3935	90.2162	94.1561	57.3049	96.8709
86.4992	0.0000	24.9024	88.6447	0.0000	93.4100	89.3206	53.2696	86.6709	97.4927	65.3538	96.2303
87.3261	0.0464	17.0477	90.5083	47.0750	93.2993	92.8887	50.0540	88.1802	97.1385	64.8522	96.9189
84.8501	0.0000	29.6059	92.5090	0.0000	93.5309	67.4743	32.5335	37.1900	90.5245	41.1256	87.9612
86.4816	0.0000	27.2127	91.2617	40.2514	94.8229	93.4301	42.2368	92.8472	97.2560	61.6960	96.6692
78.0915	0.0000	16.2139	94.4137	58.5487	94.6382	91.1619	54.1199	74.4901	95.9405	55.1143	93.6506
84.4626	0.4485	28.4598	88.8916	20.8084	93.1198	91.7583	58.3561	90.7924	97.7256	72.4151	96.4863
84.9644	1.1041	27.7252	90.5279	21.1313	92.0923	91.2260	41.8335	89.3355	97.8761	71.1169	96.8105
92.0401	0.6548	47.5528	94.3396	30.1355	94.1333	91.8776	52.4830	78.0861	96.8846	68.4358	94.9408
82.3902	0.1648	31.4277	88.3013	51.1023	94.2765	70.0242	40.5262	46.4713	94.6510	54.7634	90.7700
87.2342	0.0000	0.0000	90.1334	5.7750	92.9019	87.0044	47.3439	63.6647	94.7657	50.2298	92.0664
84.0055	0.0000	24.1405	89.7809	0.0000	94.4472	81.9955	35.7711	68.0914	94.4352	52.7260	95.6506
87.0825	0.0000	8.8977	91.6387	12.0222	93.1586	91.1903	56.7685	75.0221	95.8216	58.2852	93.9065
90.7396	0.0000	0.0000	95.2169	0.0000	94.8447	90.2299	56.3095	74.4642	95.5903	60.8347	93.6714
90.7667	0.0000	45.0748	92.3517	0.0000	93.0482	88.1045	49.6135	88.2885	97.7495	72.5042	97.1692
73.9108	0.0000	26.7611	88.4106	0.0000	92.6819	88.0176	57.9358	75.4971	96.9317	64.5930	94.3157
86.9479	0.0000	26.1413	88.8529	0.0000	93.3599	88.4233	56.9529	78.5178	95.8614	62.4454	94.5990
88.6591	0.0000	35.6090	92.7414	0.0000	94.4673	88.5813	54.4824	72.8290	95.3504	54.7725	93.8132
79.9368	0.0000	0.0000	86.9949	13.8968	93.3128	91.4460	61.3128	81.2477	97.0694	70.5750	95.3659
71.9229	0.4943	0.0000	88.6612	16.8909	92.8801	91.1564	60.2842	88.0397	96.9027	67.6311	96.1095
86.5139	0.1100	18.6691	89.7297	0.1778	93.5881	71.6928	14.1294	35.6883	93.1149	39.8365	88.4327
86.3755	0.0000	0.0000	87.9871	22.1182	92.5052	89.2553	66.8591	83.5613	96.5172	68.5972	96.0220
84.0956	1.8979	37.4236	86.1637	32.9171	92.6455	75.0106	16.9800	20.9300	92.8734	42.9929	90.4195
77.2988	0.0000	37.9562	82.6869	0.0000	91.0004	91.3781	54.1411	77.2111	96.7392	61.3708	94.9691
84.1916	0.0000	12.9276	92.6989	23.7888	92.1322	78.3407	51.0965	64.9011	92.1152	70.2829	90.9356
90.6745	0.0000	37.7356	94.8783	49.6693	94.4614	95.1680	35.0722	92.5098	98.2177	69.5123	96.9023
84.7354	0.0000	32.0115	89.2354	1.9216	94.7437	92.1380	54.9755	83.9545	97.1828	62.7651	95.4797
78.8737	0.7320	0.0000	93.0883	49.9541	95.8487	89.2664	54.9054	91.5057	96.7304	63.0946	96.7929
86.4304	0.0000	39.3624	92.5502	8.1157	92.2112	92.7429	47.6139	86.3054	96.5788	56.8889	95.9159
75.1852	0.0000	27.2955	88.1910	6.5004	92.9396	90.7375	54.9281	87.7930	96.8337	66.9661	96.4323
83.8313	0.0000	0.0000	88.3626	0.0000	91.7122	86.9648	45.9817	62.7046	95.9650	51.5941	93.7059
79.9590	0.0000	29.9191	87.5864	39.7899	92.4676	88.7391	18.6976	81.8395	97.3615	78.3932	96.0178
81.2560	0.0000	23.2659	93.3811	10.2682	95.3235	86.5051	32.1836	84.5362	97.4028	60.5936	96.5853
68.4833	0.0000	0.0000	88.3437	2.0613	92.2699	88.6447	49.2522	81.3694	96.3035	57.2544	95.6368
83.5779	0.0000	12.4073	88.0367	15.7928	92.6221	87.3419	46.7196	85.1085	95.9706	59.6244	96.3838
86.2526	1.0869	20.5277	93.4540	59.9257	93.7828	90.3285	34.6912	86.1227	96.4024	60.3063	96.5151
86.4691	0.0000	8.9430	87.6004	39.2278	93.1780	91.0310	56.2675	82.7035	97.3564	68.1657	95.6338
88.1920	0.0000	20.8666	95.4549	35.7171	95.7252	81.3412	51.1150	77.6143	97.5281	72.3645	95.8699
92.3235	1.3364	48.8043	94.4161	50.7473	93.8266	87.7437	49.3646	77.0806	95.7776	63.2413	93.7169
87.4742	0.0000	46.6051	91.5140	51.1500	93.7213	88.8553	49.3698	84.9641	96.7385	70.5979	96.7367
82.4033	0.0553	25.0377	91.2279	34.0853	94.6744	81.9689	44.2118	75.8973	94.3460	43.7744	94.4738
91.7145	16.5043	53.7686	94.4486	62.2513	89.2841	89.1079	38.6074	88.2353	97.6702	70.1782	96.3420
86.6322	0.0000	0.0000	88.7975	40.9825	91.6556	80.4419	44.3600	88.5681	96.8721	61.6523	95.9079
83.8981	0.9843	38.4207	89.4862	32.0994	94.1945	84.8718	39.1903	67.0816	96.9463	63.6262	94.3476
77.5127	0.0000	58.5815	93.5151	3.9117	93.7481	89.8295	54.3032	71.5236	97.3996	72.3552	94.3135
86.7405	0.0000	29.3018	93.7961	42.4713	91.5835	93.0755	50.5137	84.5749	96.8207	60.4952	95.4988
85.7676	0.0000	53.6384	93.8961	13.1139	94.5674	94.2624	49.1655	92.6653	97.7919	71.9742	97.0937
78.8999	0.0000	0.0000	89.6006	31.1025	92.6960	92.9701	53.9150	87.1861	97.9926	71.4942	95.9227
83.7096	0.0000	40.5169	90.9804	3.3482	92.8483	89.7234	63.6463	91.0360	96.7383	68.0690	96.4887
86.5594	0.0000	0.0000	90.4502	0.0000	94.5743	57.5449	23.6105	44.6181	91.4217	55.6661	88.6013
81.0202	0.0000	0.0000	94.1110	13.1888	94.2648	89.7221	50.9346	84.9465	96.3377	66.7796	96.5545
90.2029	0.0000	23.2104	93.0489	0.0000	92.9348	87.8407	52.6638	82.2183	97.6228	68.0548	96.2014
88.0273	0.0000	16.9440	92.3490	50.6013	93.4275	88.4497	60.2407	89.1784	96.8930	74.6007	96.4706
77.6544	0.0000	0.0000	88.0436	0.0000	92.1266	79.6351	51.0197	66.0246	94.5881	62.8875	92.4484
80.3476	0.0000	4.6022	91.4550	16.6960	93.1846	83.3547	47.5133	66.2108	94.0343	68.5886	93.8224
88.2028	0.0000	19.9652	92.9999	23.5670	93.8329	41.2245	24.1489	27.3619	88.2391	45.1078	87.8787
82.4664	0.0000	23.6912	86.3837	59.2845	94.1965	88.5556	36.7190	72.6581	96.6915	62.4573	94.2338
80.7670	0.0000	25.4774	91.8443	1.5471	93.6365	89.7896	58.2290	83.7048	96.0561	59.6221	95.6180
77.6439	0.3627	28.2151	89.9671	12.0815	93.7867	89.1320	43.3087	68.4284	97.1741	72.9627	95.3503
84.5034	0.0000	0.0000	93.4566	28.1510	94.3149	90.4428	49.5225	83.5075	97.1350	71.9629	95.4595
90.3729	0.0000	51.8593	93.4045	0.0000	92.5946	89.1791	49.3179	83.6431	96.8836	60.1176	95.5513
84.5612	0.0000	44.2564	89.1167	0.0000	94.0879	90.8099	56.9767	86.9290	97.1895	67.8857	96.3382
83.7957	0.6285	3.9684	93.7164	55.6989	94.4512	90.6704	36.3108	83.6392	97.2541	58.2224	95.2871
92.5175	0.1960	48.8542	93.8472	6.1540	94.4391	87.2843	54.3863	76.4610	95.4812	59.0790	94.6880
85.9302	0.7064	22.8284	93.2124	32.3133	94.0587	72.2197	30.8509	36.5731	90.9355	55.2412	88.9378
80.9614	0.0000	0.0000	89.3292	0.0000	92.2759	86.1802	50.8656	68.5800	96.3312	57.9533	93.1406
79.8541	0.0000	4.0042	85.9124	14.8582	92.4332	88.6855	56.5030	82.3379	96.5008	70.9087	96.3080
78.7234	0.0000	20.5611	90.3016	0.0000	92.3003	86.7321	30.5681	85.6440	96.4965	54.5486	96.5704
86.7185	0.0000	0.0000	92.4414	0.0000	94.9915	91.1435	45.8423	87.3396	97.3151	66.5153	96.6739
86.1366	0.0000	49.4348	94.6687	0.0000	91.4614	83.8983	52.4845	78.9485	95.6882	62.8011	94.4645
80.4729	0.0000	0.0000	88.1927	0.0000	92.5029	88.0134	62.0172	84.1015	94.9606	64.6270	95.6309
83.9365	0.0000	0.0816	88.3114	0.0000	92.9878	76.6815	34.0839	43.8882	95.7677	53.7088	92.1409
88.1215	0.0000	29.2613	92.4090	43.6493	93.1945	89.5551	39.8069	87.6489	96.7339	53.7941	96.3848
83.3743	0.0000	10.0042	89.0014	0.0000	93.5541	82.7801	52.0434	73.4103	97.1666	73.6513	95.5113
88.9756	0.0000	38.4645	94.0663	0.0000	94.0681	74.1294	36.5928	47.6671	91.6867	61.7637	88.2925
85.9250	0.0000	23.2897	91.0477	24.0928	94.4052	90.2172	64.2528	84.3027	96.7765	71.0211	96.6243
85.4841	0.0000	19.8912	87.7708	29.3049	91.5273	86.2060	44.7075	56.4772	95.6530	64.8941	93.1344
83.2822	0.0000	28.3634	94.2464	6.6358	95.5858	56.7396	25.1875	35.1061	91.1708	45.6486	88.6778
83.0472	0.0000	24.8536	92.0011	5.3527	92.7273	53.6552	22.1313	24.9415	92.2190	63.8609	88.2548
84.1860	0.0000	0.0000	89.2852	16.4544	91.7072	90.0030	50.7162	82.0276	95.4031	47.7518	95.0298
79.3807	0.0000	9.8684	87.8769	19.1310	93.7346	95.0012	39.5147	92.5339	97.8382	65.5127	97.2563
86.6467	0.0000	29.5095	87.9538	12.0391	90.1951	67.2544	14.5759	47.9830	95.2992	51.5801	92.3389
84.7891	0.0000	23.6063	93.4530	48.4638	93.7929	91.2737	61.1033	78.4790	96.6835	62.4108	94.9544
78.8881	0.0000	10.8122	91.4249	0.0000	94.6600	91.6017	42.6530	83.4626	97.3037	67.7052	97.0127
88.1038	0.0000	43.8293	92.6591	41.5516	93.3508	89.0060	41.0143	88.3837	97.3937	68.5304	96.4868
86.5961	0.0000	29.9060	91.6899	0.0000	94.1558	89.1800	35.4701	59.3798	97.0031	65.8604	94.0142
91.7523	0.0000	0.0000	93.8866	0.0000	93.5084	88.3662	50.8588	70.3556	96.2129	69.1674	93.8501
77.8113	18.0344	13.0071	94.5718	62.2874	94.5755	92.3227	58.1598	88.4687	97.2781	70.1749	96.4668
82.1419	0.0000	0.0000	87.3612	0.0000	91.5332	80.5207	36.2130	61.7413	93.1713	44.1999	90.0871
70.2955	0.0000	35.8900	88.0939	0.0000	92.2908	73.3914	39.5788	48.1608	92.9479	61.6498	88.5706
76.7535	0.6329	0.0000	91.1341	57.3776	93.9926	86.2318	39.7930	61.7675	97.1694	70.6171	94.4129
75.9060	0.2535	16.9833	90.8230	22.5708	95.0273	85.1010	45.6203	61.6379	94.9052	51.5657	92.2928
82.0917	0.0000	26.2036	88.7645	0.0000	91.8502	84.4499	34.8019	65.4114	96.2512	49.3246	93.4623
85.4590	0.0000	20.5756	92.3407	34.2074	92.3097	87.3306	35.9886	64.4388	96.0653	64.4102	93.3848
79.4439	0.0000	34.5785	90.9314	15.5540	94.4193	91.3690	45.4024	86.4649	96.7224	52.3647	95.8250
83.6261	0.0000	27.7017	88.9371	3.6784	92.4145	86.3432	52.9198	76.3460	94.3602	72.8392	94.8008
86.2643	0.0000	21.9832	90.8446	23.1607	93.9593	75.1281	40.7969	55.0088	92.0428	50.1350	89.1553
78.5413	0.0000	0.0000	86.6610	0.0000	91.3740	92.8856	49.6395	81.7737	97.3833	58.4545	96.5528
83.7153	0.0000	0.0000	90.6633	0.0000	94.2914	81.1657	29.4435	38.9325	94.7765	44.8052	90.1420
81.8348	0.5329	1.4381	89.1794	49.9170	94.4231	64.8093	15.5177	35.1364	94.0539	56.9398	89.8379
69.6199	0.0000	0.0000	90.0048	54.5066	92.7181	80.2858	38.5925	51.9215	94.6298	60.3521	91.5461
82.2002	0.0000	30.3175	89.4812	0.3513	92.8146	94.6777	41.5193	88.5954	98.2341	66.7604	96.4122
74.9038	0.3837	24.5444	87.9185	8.0959	89.3565	90.1385	51.7892	80.2155	96.8844	65.1068	96.3507
91.1618	0.0000	25.8052	94.2268	0.0000	93.9882	93.1243	56.7026	83.3199	97.3756	64.3199	95.1870
89.7037	0.0000	27.4838	94.3042	8.9008	94.8594	89.9658	49.7739	80.9998	95.6224	54.0247	95.8264
87.2311	0.0000	36.6974	93.5329	58.6234	94.4048	88.7530	50.9166	87.8205	97.2896	70.2866	96.5106
80.1776	0.9897	53.8176	90.9231	32.7525	93.0264	88.0532	41.3862	67.1659	97.3474	70.6362	94.7373
88.0984	0.0000	28.3431	93.1847	58.1153	92.4633	87.0882	51.1100	79.8778	96.7808	62.8946	95.4112
82.8050	0.0000	21.6864	87.4140	0.0000	89.7840	86.4748	50.1186	77.9064	96.6785	58.3094	94.9967
85.2621	0.0000	40.6897	88.7717	54.8997	91.7777	90.1326	55.9157	83.1744	96.9303	69.9662	95.5170
84.1179	0.0000	29.2674	91.5520	0.0000	92.5354	90.9642	51.3454	85.0725	96.2891	61.2816	95.5323
89.1579	0.0000	30.4331	93.9568	47.4954	93.8897	86.0697	54.3748	71.1744	96.0917	72.8466	93.4447
83.0138	0.0000	16.9126	88.1268	35.0714	93.1807	91.6593	48.8485	86.5095	96.4197	51.8112	95.6748
76.8672	0.0000	29.1097	89.4652	13.5202	91.7028	91.1130	46.9711	89.4787	97.8977	72.4779	96.7192
85.1152	0.5368	0.0000	89.5129	45.4629	92.9077	89.4257	58.9343	78.4703	96.7848	70.0442	95.6849
88.0548	0.0000	14.2407	91.5143	54.9854	93.7214	77.6897	37.3427	46.6732	96.0985	57.4498	92.6287
90.7354	0.0000	16.0204	93.2361	0.5092	93.9116	82.6960	52.8003	73.3882	95.1982	54.9018	93.3402
89.3411	0.0000	21.1144	92.5314	1.5400	94.5501	91.5608	46.6104	73.5306	96.9315	73.0259	94.8513
62.0513	0.7902	0.0000	90.2505	10.4354	91.8444	87.6778	47.0515	64.3471	96.3652	63.1357	93.4268
83.6658	1.4770	35.4469	86.1704	22.7128	90.7830	88.7814	52.1252	76.0517	96.3901	59.6005	95.2047
88.0030	0.0000	27.0379	92.8685	0.0000	94.4467	82.3402	29.6447	56.3865	93.1185	37.0562	89.9320
78.7565	0.0000	18.5700	85.7315	12.1761	90.4102	83.3659	43.5845	71.0861	96.4255	66.9188	95.0078
89.6040	0.0000	65.5460	92.8006	0.0000	93.7794	90.0934	48.8720	73.5837	96.8610	58.3516	93.9351
88.8787	24.8063	12.6914	94.1362	58.1837	95.2348	85.6392	51.4563	76.6000	97.1461	69.5801	95.3635
75.9912	0.0000	40.2997	86.7696	0.0000	91.8499	90.3469	48.0721	93.2968	97.2384	62.4841	97.3007
83.3680	0.0000	0.0000	91.2366	0.0000	93.7026	89.7392	53.4472	80.4161	96.2407	62.5261	95.9025
80.6907	1.5090	21.6458	85.6305	36.1124	92.5512	90.0090	53.7224	82.3397	96.0285	67.4884	96.0471
82.3466	0.0000	37.7093	87.1948	0.0000	92.1257	90.3534	47.3263	89.6985	97.4527	62.5761	96.3894
70.0069	0.1061	22.4116	92.9648	41.8583	94.4038	90.1125	38.9635	89.8095	98.0754	59.7670	96.4495
88.7607	0.0000	0.0000	90.2074	48.1107	94.3165	86.7886	55.6099	73.4809	94.4095	72.1750	92.7364
73.1845	0.0000	35.2436	84.7341	40.2305	92.3747	89.2256	52.0441	76.7207	95.9064	57.2640	93.6416
82.8240	0.0000	21.7501	93.8025	4.9764	94.5633	91.6324	45.6274	68.8465	97.4658	72.0519	94.4905
86.7085	0.0000	15.8459	90.6912	1.5500	93.5478	86.6198	55.3356	73.4472	94.2970	75.3431	92.0950
82.3536	0.0000	12.3862	93.8668	13.1139	94.3357	83.3101	40.6901	58.8458	95.9464	51.4263	92.3487
83.3364	0.0000	17.2410	86.8870	40.5478	90.8278	91.9555	51.0439	90.9201	97.8500	69.5953	96.9567
84.3431	0.0000	17.3415	90.2361	0.0000	94.8508	80.6880	47.0105	63.8605	96.3942	67.9069	93.3707
73.9820	0.0000	27.5248	90.3859	3.7667	92.8113	85.7674	43.7978	68.4779	93.7489	68.5140	92.8039
83.3565	0.0000	32.5267	88.0187	2.6572	94.4092	77.5210	30.6420	37.5483	94.0514	60.7365	91.1787
85.5888	0.0000	16.2313	90.8837	0.0000	92.7564	78.2493	27.9640	46.0756	93.7269	40.3618	89.8601
83.0980	0.0000	11.6228	90.7390	0.0000	92.3295	91.6370	36.1425	86.9022	97.5238	64.6031	96.9851
81.8676	0.3110	28.6196	90.3993	0.0000	92.6358	85.3029	36.5713	60.3588	95.5642	49.9177	92.5918
80.0151	0.6557	0.0000	92.3684	63.9746	94.1698	89.4268	57.1453	81.5359	95.8661	58.6565	95.4205
67.9684	0.2699	30.9201	89.9668	17.9549	93.5517	89.1046	47.9323	75.9904	96.3710	58.0763	94.9351
82.1367	0.0000	0.0000	88.9765	0.0000	91.4299	87.2989	46.6532	86.1899	96.0993	68.3035	96.6688
84.2265	0.0000	24.4944	87.9805	0.0000	90.9590	85.6217	57.9567	83.5049	96.5764	70.4967	95.7585
84.7113	0.0000	30.5895	91.5765	6.9986	92.6490	81.1066	58.8535	68.2795	93.8749	76.1327	92.5794
87.8811	0.0000	15.2135	93.8885	17.5960	93.3123	88.2089	48.3184	72.0216	95.9461	58.7579	94.3990
79.0640	0.0000	0.0000	81.1781	4.0247	92.0630	87.5961	55.4959	77.0385	96.1271	61.3945	94.3837
84.9363	0.0000	28.6431	88.7976	11.8118	91.5155	70.4424	25.2483	46.8446	90.2592	44.9685	88.0563
86.6950	0.0728	33.5158	90.1621	0.4780	94.4210	82.8128	44.7571	47.0597	94.2114	45.6507	90.1497
85.1943	0.0000	26.4419	95.3880	20.4122	95.2795	91.9549	55.9617	84.4040	96.6829	64.5638	96.4087
87.7616	0.0000	34.7967	90.5205	0.0000	93.0648	87.4158	41.1650	72.9684	97.3228	69.3560	94.8709
84.0305	0.0000	23.6333	92.9550	13.4579	95.7771	87.8227	50.3634	71.7375	96.8017	69.7162	94.6228
85.9504	0.0000	38.9991	95.5782	55.7456	96.1461	85.4288	47.7792	75.5909	94.8806	58.6287	95.3547
81.6639	0.0000	43.8012	94.8040	0.0000	94.8767	91.7615	45.0337	83.9941	97.8790	74.9298	96.8740
89.4238	12.0945	36.3695	93.9858	57.3444	93.5517	73.4694	15.4017	32.3139	95.1329	55.5679	92.0232
80.8521	0.0000	13.4322	86.2489	39.9456	90.3420	93.4764	56.1965	79.9788	96.7063	62.5589	95.1951
83.6420	0.0000	25.0348	88.6247	0.0000	95.5584	68.4992	42.1553	50.7904	95.1129	53.0598	92.5850
83.4693	0.0000	50.9216	93.0653	13.2616	92.6001	81.1530	30.4548	41.1188	95.2114	56.1689	91.8740
82.4278	0.0000	23.3660	91.3634	56.7795	94.2005	90.9956	61.0378	87.2141	96.6419	59.0448	95.7814
80.9495	0.0000	0.0000	88.2983	29.5255	91.4281	84.7829	54.0013	68.7823	92.8679	68.1719	91.8092
85.1994	0.0000	22.8950	91.7880	49.8350	92.5819	62.4351	29.9932	83.7634	96.9801	40.8394	96.5927
88.4992	0.0000	39.2894	94.4190	60.5852	93.3896	85.6284	43.1102	63.4330	96.1952	62.1540	93.8147
86.4292	0.0000	0.0000	91.2254	5.7277	93.1576	88.2933	57.0612	69.1489	95.9164	67.4792	92.2379
76.8900	0.0000	0.0000	95.7756	8.9697	95.8338	83.2558	36.5895	49.1621	95.2030	50.1160	90.6544
80.4945	0.0000	0.0000	89.7427	43.5883	93.8116	87.1121	45.6473	68.8596	94.1818	49.9874	93.9738
69.6076	0.0000	43.1385	89.5006	7.4936	94.1307	91.8906	36.5460	87.2548	96.8015	56.8263	95.9902
88.5937	0.0000	21.2051	93.2891	0.0000	95.0294	86.7272	39.8466	57.3606	95.8306	63.8216	91.7437
69.6132	2.3298	0.0000	84.2899	7.4408	91.1844	92.6118	54.7126	84.2619	97.8457	72.0789	95.7622
84.8944	0.0000	0.0000	87.7495	0.0000	91.3811	85.6696	47.3119	91.4248	98.1261	73.3175	97.2347
87.1043	0.0000	12.8587	91.2664	0.0000	94.9059	81.9985	38.0312	58.7207	93.1144	51.3615	90.0641
89.1454	0.0000	53.8489	95.0743	19.5817	95.9920	86.9817	49.2261	80.7193	94.3857	45.0458	95.4294
85.1325	0.0000	0.0000	87.6680	53.6453	93.6996	91.5475	57.6778	80.6695	96.6980	61.0216	96.2260
91.6226	6.7630	13.7894	94.5903	63.2971	94.9474	87.3843	16.5880	85.6343	97.9749	53.1704	96.7403
88.7635	0.0000	0.0000	90.1954	0.0000	92.9003	82.4670	38.9060	92.6396	97.4860	63.3783	96.8714
91.1861	20.2858	29.0606	94.0304	62.4619	94.5168	65.4763	23.5306	33.9710	92.5445	22.4212	90.3828
90.4886	0.0000	40.5999	94.2464	3.2082	94.5625	87.7926	52.3902	84.3926	97.3383	75.8867	96.2203
77.8276	0.0000	31.4171	89.1239	0.0000	93.4530	76.6042	43.8337	63.7279	93.4859	64.7820	91.0370
82.2977	0.0000	32.5911	90.6743	0.0000	94.8257	91.4899	48.9148	87.0879	97.9230	74.5182	96.4751
91.0114	0.1092	34.9807	92.6198	52.4358	93.4171	88.5271	50.8372	80.9798	96.1201	62.4138	95.0898
83.5707	0.0000	27.0546	88.4066	11.6032	92.8853	85.6019	15.2986	86.2969	97.7123	73.6424	96.7484
90.5083	0.0000	0.0000	94.8744	59.4891	95.0927	87.3597	44.4110	69.6002	96.8698	63.0201	94.1112
86.5201	0.5954	0.0000	91.8197	22.4680	93.2350	92.2024	41.3574	78.6735	97.6362	74.0882	95.7702
86.3184	0.0000	34.9805	89.3125	8.6815	93.1277	89.1991	59.0533	78.8639	97.4883	70.1480	96.6581
79.3364	0.0000	42.9692	87.9029	0.0000	92.3346	92.6277	50.0844	91.4680	97.5287	62.7373	96.3944
79.3758	0.0000	2.5362	85.8277	0.0000	91.4125	89.0328	57.3485	82.7572	96.2313	61.2814	95.1543
84.6693	0.0000	0.0000	93.0759	9.5757	94.3510	73.0911	45.6954	56.2555	89.6757	70.0930	88.8805
84.3867	0.0000	0.0000	90.3644	17.6106	93.3696	85.9163	47.2606	53.5355	95.9473	63.5482	90.5340
83.4967	0.0000	36.6358	94.7566	50.5375	93.5740	93.4107	60.1466	81.6538	97.0544	64.0765	95.1434
84.8996	0.0000	37.8520	90.6522	3.9550	92.9011	89.2245	41.6417	87.9018	96.7944	67.3143	96.6111
78.7628	0.0000	32.5958	88.7213	0.0000	94.0567	63.1240	26.8519	28.0482	91.9736	41.1728	87.9976
87.1520	0.1493	14.2175	93.3558	0.0000	93.6903	90.2179	43.8409	66.0410	94.3784	53.7249	90.8536
85.0946	0.0000	40.8902	86.6885	53.9216	90.4669	88.9364	52.7950	86.3999	96.7796	63.1514	96.4755
86.2645	0.6853	21.8868	87.9371	40.9714	94.0278	66.5583	29.6696	30.6975	92.1167	62.3734	89.0031
86.9837	0.0000	34.4154	92.8791	0.0000	92.5475	88.6598	51.9719	89.4041	97.7287	77.4716	96.4113
80.5197	0.0000	35.3660	88.6455	32.5174	91.8446	56.5401	23.0907	36.1811	88.5842	50.9590	86.9452
86.0875	0.0000	35.1832	93.5186	0.0000	94.0668	86.4490	52.2177	72.8509	95.1828	61.4325	93.8376
84.9463	0.0000	0.0000	89.6114	0.0000	92.4672	81.6169	40.9206	54.0514	96.9197	62.1116	94.9267
83.9344	0.0000	34.4019	92.2275	0.6323	95.2112	90.2611	50.3034	73.0015	95.6571	57.4911	93.8254
90.6730	0.0000	43.0658	95.2202	36.2885	95.2476	90.7676	61.6326	87.2337	96.6433	65.0698	96.2963
79.7341	0.4131	24.7637	86.2308	11.9237	92.7096	90.1583	60.2144	89.8335	97.2048	69.0802	96.9102
84.4918	0.0000	23.3776	91.2350	0.0000	94.4536	91.2350	55.8906	83.1315	96.3585	54.8079	95.8297
62.2473	0.0000	14.8078	83.9419	0.0000	89.7989	91.0402	53.7920	86.0557	96.5547	57.4173	95.6583
88.1566	0.0000	32.2125	91.0082	12.2077	92.8529	86.3167	43.2875	58.2504	96.0786	67.3458	92.7003
86.4801	0.0000	36.5150	89.6636	52.4323	93.7932	82.1965	11.0846	71.6537	96.7899	64.6917	93.9407
85.3815	0.0000	0.0000	89.0449	44.9595	91.7143	83.9719	49.9988	88.4542	96.3059	59.4886	96.3406
85.4335	0.0000	37.8478	90.6057	0.0000	94.5100	90.0208	52.3248	80.1423	96.4531	57.9243	94.6326
87.1983	0.0000	29.0608	88.5089	49.1583	94.2161	87.4104	51.1117	68.3990	95.6231	55.7632	93.5855
72.2926	0.0000	27.0280	89.7643	20.6173	92.8132	75.4628	37.8271	48.3458	94.2256	50.0243	93.1323
86.1448	0.0000	24.8065	91.1525	2.5354	94.0424	91.7482	49.5270	87.1927	96.7750	55.1848	95.6470
89.0292	0.0000	0.0000	92.8916	17.2227	93.7850	89.6875	53.2738	75.1428	96.3460	63.5483	95.2513
82.7836	0.0000	0.0000	89.0192	0.0000	92.8137	91.8479	30.6849	93.3249	97.4110	56.9664	97.0148
86.0611	0.0000	0.0000	91.5565	39.5971	92.9911	87.6706	31.9459	90.2778	97.4442	50.6196	96.7649
87.7659	0.0000	29.6437	89.2980	7.7115	92.7047	91.7747	49.9706	71.9520	96.6940	66.0477	93.9243
80.7856	0.0000	0.0000	91.9733	23.9390	93.0651	70.9193	29.3347	43.7420	90.6127	38.9669	87.6588
84.5612	1.5546	25.9405	93.6344	55.7049	94.0829	85.9653	50.1964	77.4142	95.4984	56.8014	94.4136
83.0002	0.0000	42.0719	89.7828	2.0045	92.9330	90.7555	59.4152	89.5547	96.4660	65.5444	96.2573
80.7683	0.0000	41.8527	90.0941	5.8624	93.4941	90.8427	60.9291	88.5022	96.7051	60.9539	96.2398
74.6853	0.0000	8.8518	86.3654	0.0000	92.0067	86.5629	59.2735	80.2064	95.7217	62.7772	94.9383
85.6132	0.0000	27.8905	89.6476	49.3730	92.8648	86.6848	42.5291	61.9706	95.2356	56.2765	91.5863
88.8917	0.5510	35.8945	93.4989	18.7121	95.2731	90.2288	52.4911	77.5638	96.8440	65.5476	94.9475
91.0509	0.0000	24.7887	94.0143	44.6869	93.9149	90.3520	45.3304	84.6322	97.8920	74.8766	96.2459
89.6773	0.1514	62.1824	95.0859	48.1424	94.8184	84.3654	39.1861	56.9969	96.0560	59.0691	92.6985
70.7370	0.0000	47.7087	91.6982	16.5113	95.6496	87.0031	46.0831	76.4550	96.3096	64.9115	96.5830
84.4687	0.1302	41.7802	91.1782	10.4806	94.7023	84.1934	48.3273	68.1546	96.7039	65.9315	94.5118
87.7279	0.0000	49.7445	90.7849	3.0097	93.5212	87.1558	51.3603	74.3723	96.3401	64.1411	95.8865
82.4029	0.0000	10.7040	92.6064	23.5245	93.8331	86.4805	46.0123	63.2308	93.4817	66.8462	91.6759
79.4229	0.0000	56.6703	88.9068	1.0987	93.7646	85.9726	41.9934	67.2789	94.5710	52.1081	92.8765
78.1802	0.0000	7.5021	86.6046	38.4099	91.5815	92.5449	49.9104	88.3100	96.4750	58.7893	95.3136
85.2766	0.0000	0.0000	88.4066	55.2777	92.2805	80.9451	50.5217	57.6625	95.4858	55.1749	93.4719
83.1482	0.0000	28.5924	86.7380	2.6391	94.8112	87.0691	66.3377	86.9309	93.7652	77.8115	95.4242
77.2093	0.0000	57.9437	95.0776	9.2721	94.9986	91.6845	46.2938	94.0584	97.8775	70.3316	97.2553
80.3000	0.0000	25.4794	91.9352	58.3817	94.8238	87.0220	40.6840	65.2133	96.6963	64.2002	94.5666
84.7295	0.0000	9.6815	94.1840	11.3317	94.7885	86.4760	48.4607	65.9970	96.5600	64.9563	94.6029
75.7192	0.0000	34.7559	86.5901	26.0625	89.9466	92.9083	49.2357	79.6568	97.5111	69.6965	95.5981
90.2761	0.0000	43.6543	91.8648	0.0000	92.8577	63.3172	14.2059	27.0537	92.1354	38.5230	89.4079
76.3480	0.0000	30.3009	93.5333	0.0000	93.6543	83.9849	44.1837	70.3714	95.9342	63.0854	95.0526
78.9520	0.0000	19.0694	91.8307	0.0000	95.3050	91.0097	53.6988	83.5787	97.1325	62.5763	96.7219
87.0630	0.0000	28.2283	89.4661	4.3996	94.3147	72.9378	48.0467	84.9759	97.1497	73.8619	96.6238
86.9434	0.6828	5.4340	90.8389	58.1549	94.3599	87.8143	53.2919	72.1827	96.3025	61.2781	93.7487
87.0233	0.0000	12.4668	92.5091	12.0728	95.6419	85.5140	45.2868	61.8061	93.0268	67.5610	90.2266
81.6808	0.5765	33.7147	90.4448	15.3727	93.5594	91.3017	41.5766	86.0751	97.2648	55.3036	97.1683
88.1485	0.0000	8.4643	90.8189	0.0000	93.5178	88.9002	59.4572	74.8108	95.4775	74.6217	91.8139
74.1503	0.0000	60.2722	88.9730	0.0000	94.5015	90.2565	60.3665	86.6240	95.1618	54.5450	95.0208
88.5906	0.2411	37.3716	91.8837	44.3689	92.8738	87.4096	41.8190	90.6009	95.8319	50.4690	96.1566
88.5994	0.0000	35.3314	92.1427	0.0000	93.1799	91.3155	56.7414	81.7945	97.3182	71.2083	95.9593
81.8044	0.0000	0.0000	85.2920	0.0000	93.4948	74.7933	33.6862	43.8937	93.9237	62.1442	91.7478
80.4521	0.0000	37.0235	84.7201	0.0000	93.1632	85.8019	21.9636	81.7330	97.6551	59.7672	96.3710
76.2895	0.0000	30.1156	93.2868	4.0269	95.4895	87.6634	52.6994	74.7556	97.3512	70.7865	95.6199
78.7286	0.0000	22.9302	93.5539	17.9613	94.1608	93.7811	63.2756	84.8141	97.3172	67.2713	95.9967
74.8914	0.0000	22.2249	92.3160	9.8047	94.3319	86.4508	30.1369	78.4222	97.5651	59.7029	95.9141
84.5311	0.0000	31.9869	86.4318	0.0000	93.1794	90.8056	56.9442	82.7662	96.5131	60.5420	95.6992
83.5556	0.0000	32.5437	90.9156	6.0557	93.2504	91.3029	45.6747	85.7619	96.7629	64.6266	96.7300
79.6875	0.0000	41.5998	91.9719	0.0000	93.1841	85.6300	49.1306	89.5981	95.7228	62.7562	96.3963
84.2058	0.8088	37.9146	90.3923	8.1273	93.1424	63.3796	39.1861	43.3523	91.9670	49.0391	88.9514
85.1982	0.0000	42.9080	89.0435	10.2873	92.1687	94.2115	50.1835	89.2168	98.0830	71.1709	96.5994
80.5476	0.0000	12.1935	92.4734	39.5093	94.4722	78.6919	35.7854	53.9910	93.6061	42.1053	88.9676
83.1225	0.6821	0.0000	90.2672	34.8991	90.9972	89.5374	30.6643	87.2430	97.8539	69.4612	95.8700
88.1747	0.0000	44.7088	93.4861	23.0926	93.0821	93.1403	23.5491	92.1882	97.8450	44.3601	97.0611
81.2125	0.0000	0.0000	89.0653	8.3362	93.3438	86.5503	22.6728	86.3164	96.7544	42.3635	97.2484
86.4463	0.0000	34.2826	91.8677	0.0000	94.9721	89.3440	48.3278	78.6575	95.6819	54.9715	94.9318
86.0776	0.1422	4.4298	93.0475	12.3327	93.9838	81.6821	19.5159	54.9659	95.6833	55.9276	92.9602
65.8350	0.0000	9.6151	87.5893	15.8738	91.3883	85.6151	42.6697	66.1289	95.6507	57.1069	94.1298
78.7216	0.0000	20.7091	88.0141	47.6384	93.1009	79.6339	30.8802	51.4949	96.4965	67.0117	93.1426
81.9049	0.0000	18.5050	90.7510	0.0000	92.9497	90.8462	56.0300	83.7406	96.0955	56.7948	94.8926
90.8844	0.0000	0.0000	94.8910	13.0174	95.3858	86.2146	40.2533	86.1875	97.7682	64.5420	96.1464
82.6571	0.0000	9.4886	91.9347	0.9550	95.6919	89.7058	59.6919	85.5275	96.8293	65.7434	95.9342
85.2867	0.0000	28.4418	93.1495	0.0000	93.6330	90.4111	44.2390	64.4841	96.9218	58.8433	93.9784
90.2416	0.0000	5.8416	92.6055	46.0017	93.7445	83.1482	41.7964	51.0107	96.4655	74.2031	93.2798
83.7869	0.0000	30.9339	88.3594	0.0000	92.1954	89.6096	39.1847	88.1113	96.9825	61.2084	96.3780
80.0909	0.0000	2.5316	88.2600	12.9628	92.4184	85.1788	46.6443	70.6860	97.5619	67.3854	94.7386
82.7092	0.0000	0.0000	90.0952	50.6754	93.3087	86.8013	45.1605	88.0725	96.3782	58.4649	96.7151
76.2141	0.2276	44.0337	90.7820	26.0576	91.7411	67.1558	36.0038	35.6607	91.1477	65.0896	87.3943
76.4957	0.0000	0.0000	92.9025	0.0000	95.2665	58.8846	20.6276	29.9558	85.0840	34.8162	84.6569
80.3260	0.0000	0.0000	92.1889	57.0545	93.2074	85.9854	40.3586	56.4475	95.0777	32.7990	91.7069
82.8617	0.0000	39.8712	90.5981	0.0000	92.3161	86.2380	54.9036	75.1545	96.1746	68.6863	95.8201
77.1120	0.0000	39.2166	90.5633	0.0000	90.6259	91.4111	37.4365	79.9776	97.9031	63.0935	95.2703
81.1471	0.0000	0.0000	89.2116	60.9255	93.6826	71.6093	30.8305	51.0413	91.7735	46.4560	90.5489
85.2011	0.0000	44.0564	93.6218	45.7054	93.9134	81.6304	43.0302	61.7228	96.4037	55.7847	93.2240
82.2923	0.0000	8.0166	86.8830	13.7348	92.8647	92.5761	50.7302	81.2099	96.6890	61.6058	95.2790
75.3444	0.0000	0.5746	91.0643	0.0000	94.1448	87.9355	35.4715	45.3222	94.9917	55.2504	90.9897
87.3355	0.0000	0.0000	93.3309	0.0000	94.1768	73.2846	29.0272	42.4762	91.6401	58.0948	88.4731
79.8996	0.0000	20.8908	91.1472	59.1455	93.0804	91.6232	51.6910	74.2321	97.2659	72.0518	94.9616
78.6545	0.0000	23.6637	90.6435	0.0000	88.5985	90.2261	40.4918	78.3457	96.4305	61.1413	93.7036
75.9145	0.0000	35.2300	89.1014	0.0000	93.1897	81.4593	48.5950	56.9291	92.2076	68.4873	88.0604
86.4579	1.4567	0.0000	89.3365	37.5879	94.1978	89.8218	50.3709	75.3168	96.4069	58.2008	94.5206
82.7696	0.0000	6.0888	90.6099	0.0000	95.6810	89.0675	61.8907	81.1903	97.0853	77.2442	95.8655
92.0197	0.8510	68.3984	94.9673	52.6107	94.7022	92.0017	50.9517	80.9214	97.3014	74.9466	95.7783
84.2463	0.0000	3.7511	88.7782	3.9129	93.4425	52.3646	14.3735	10.1132	88.0606	27.4104	86.0713
91.6986	0.0000	38.4977	94.2363	59.2400	94.0232	88.6244	54.4382	85.8140	95.3802	49.8259	95.7375
66.8764	0.0000	2.2079	86.8067	0.0000	93.5950	85.5345	53.2162	78.6091	96.1840	67.9219	94.8312
83.3646	0.0000	21.0415	89.5811	31.8156	92.1142	92.7886	42.6997	88.5714	97.6352	68.4541	96.2234
86.3811	0.0000	1.9050	89.3971	0.0000	92.8103	75.8701	36.9612	52.4669	91.1468	46.2853	90.1871
82.0191	0.0000	19.0063	88.8753	28.6431	93.3549	83.9826	50.9550	68.5341	95.5084	61.2566	93.2444
91.2857	0.0000	37.9438	94.2613	36.5089	94.4232	79.2592	25.7557	39.1430	93.4039	50.0714	90.6701
84.1270	0.8024	0.0000	92.9718	16.2576	95.3022	87.8601	43.3782	65.1930	96.6511	61.4139	94.2641
85.0580	0.0852	30.2488	87.6959	8.2088	93.1663	90.9449	57.2948	88.0432	96.5193	68.9115	96.6045
86.5401	0.0000	34.7072	90.4918	27.2612	92.7153	90.6088	49.8373	79.0199	96.6019	60.0046	94.7282
77.0238	0.0000	5.4130	88.3923	6.7690	92.6546	82.3032	42.2404	62.0080	95.4492	48.9344	92.7467
85.3274	0.0000	16.1490	87.0939	51.5706	91.7198	76.2216	30.0564	42.7924	93.4101	57.2058	90.5703
76.9905	0.0000	3.8206	93.9342	64.7192	95.5869	81.9777	42.2796	60.2230	93.3973	68.7517	91.2895
86.1987	0.0000	3.7836	89.7149	0.0000	93.3526	74.1719	37.7713	76.6697	97.0005	71.2569	94.9680
87.6837	0.0000	0.0000	90.6684	46.8708	93.2037	90.8243	22.6598	88.8724	94.9609	30.5770	97.1901
86.4482	0.0000	7.1123	90.1859	4.7879	93.6581	91.4997	65.9071	85.7044	97.3054	72.6999	96.2097
88.7373	0.0000	38.8520	92.5811	0.0000	93.7485	90.0004	49.4949	77.9178	96.5187	65.6655	95.3605
69.4652	0.0000	31.5860	91.5711	3.7028	94.7767	89.3775	47.0783	68.1918	96.4559	62.4451	95.4761
77.9931	0.5295	24.4348	89.9843	56.6213	93.5916	83.6351	30.7620	60.0459	95.3921	51.2947	92.1172
74.5104	0.0000	35.6221	89.8921	0.0000	93.2790	88.3767	45.8294	90.3512	95.5055	50.0335	96.0476
85.9002	0.0000	16.0586	89.1901	4.2496	93.3878	90.5583	46.2687	81.2203	96.8588	61.2393	95.5767
85.5263	0.0000	50.1838	92.5092	42.7949	94.3498	92.6705	58.9224	85.1110	97.5306	72.4029	96.1664
78.3306	0.0000	5.3514	93.6555	0.0000	94.7623	88.1951	50.6922	74.3347	96.4263	64.1319	94.9319
87.7086	0.0000	33.7966	94.2438	0.0000	94.3051	23.9934	15.9363	19.8764	76.3168	51.7423	80.8838
85.7636	0.0000	42.9246	90.8989	46.9222	94.5780	89.1333	44.7142	79.2833	95.0320	43.7691	94.0219
81.3784	0.0000	49.3447	88.7775	7.0905	91.1896	92.6283	40.0613	90.2013	96.4219	59.8879	96.7508
85.2501	0.0000	10.5778	89.3311	42.9207	92.7680	85.9166	43.4728	59.3148	95.7744	54.4153	93.1594
89.8333	0.0000	54.5033	94.9752	59.4531	94.8742	85.3158	30.2223	52.9749	95.8098	58.1892	93.0782
82.5962	0.0000	41.2984	86.8895	0.0000	91.9883	92.4650	50.2205	91.0740	97.9600	73.6796	97.1177
84.6083	0.0000	23.2133	91.0051	1.8085	93.4536	89.9619	56.6367	76.5753	96.9562	69.9817	96.0582
85.0405	0.0000	22.0760	94.5691	57.5105	96.0094	88.8546	38.9628	61.9918	95.0208	56.0981	90.3428
83.4475	0.0000	23.2079	88.1942	0.0000	91.7673	86.8266	32.0006	81.2769	95.0959	53.5059	95.9324
86.9177	1.2650	45.9365	90.3739	22.9344	93.7983	78.9827	52.8721	81.4566	92.7967	59.4309	93.3140
79.0181	0.0000	7.2134	93.2204	9.1540	94.4676	83.9526	49.9120	71.2535	95.3753	55.8192	92.9872
87.3626	0.4619	5.8601	90.8882	34.3355	93.4613	85.0042	35.1493	82.6213	97.6572	74.1065	96.5962
71.1618	0.6835	29.9302	89.4755	12.0368	94.1358	89.6327	52.8839	68.9814	95.9213	51.0105	94.2646
84.3992	1.0279	38.2084	89.9851	22.2597	93.0974	93.0927	53.3486	88.5937	97.1114	60.6176	96.3209
88.6484	0.0000	34.6515	91.7926	4.5767	92.0620	87.5805	52.1690	80.8156	96.1807	58.4470	95.0688
87.5924	0.0000	25.1435	92.0419	52.7084	94.5796	85.8391	52.9556	77.3976	96.1931	57.6941	94.9709
86.8852	0.0636	2.0816	89.5480	58.8617	92.1439	86.1810	42.6069	70.8095	95.7799	57.0877	93.2537
80.8801	0.0000	28.2455	92.0470	40.0763	95.3592	91.4787	52.8945	75.2950	97.0249	63.1439	94.8336
82.6147	0.0000	24.1248	92.4124	0.0000	93.4984	90.3481	49.3944	82.3953	97.4474	78.8404	95.9553
82.1743	1.1070	0.0000	86.8120	46.2452	93.1722	88.2871	24.0493	62.9708	96.6679	60.6590	93.3154
84.8780	0.0000	33.3732	93.0998	0.9927	93.9796	91.6562	46.9606	77.4640	97.5200	71.0778	95.0057
91.6978	0.0000	0.0000	94.4754	0.0000	94.3549	82.0332	36.6726	56.1385	95.1131	51.8181	93.2008
92.8855	0.0000	57.1112	96.0332	20.3477	95.6693	88.9316	46.9169	80.7893	96.5809	71.6296	96.3934
86.3935	0.0000	11.3056	92.9479	0.0000	93.9708	88.6835	46.8337	71.2377	96.4520	56.4300	94.2430
75.4495	0.0000	43.7263	86.8076	5.4901	94.3000	93.2799	53.2417	85.8220	97.4970	76.2535	96.7539
77.9043	1.9214	8.3669	84.4707	33.2945	92.2207	89.5625	53.8342	68.9795	95.5918	59.5890	93.0863
84.4388	1.6171	6.8995	87.4958	25.0304	92.6681	88.8034	27.9916	87.0891	97.9481	68.4595	96.4664
77.8081	0.0000	16.8381	86.2694	0.0000	92.4745	80.6249	46.5571	58.8871	93.3500	51.2675	90.4039
81.3950	1.4432	0.0000	85.8448	58.3244	92.6110	76.4651	26.1000	31.6203	94.9285	41.3118	90.7640
87.7804	0.0000	0.0000	90.4093	38.8315	93.8530	89.1897	49.5301	79.9053	96.4117	58.3685	95.7486
83.8315	0.0000	19.3740	88.8798	38.6250	94.1355	88.8174	66.3942	88.6412	94.6134	75.9836	95.6694
82.3261	0.0000	0.0000	89.1318	2.9749	94.4006	91.0477	50.1457	86.8618	96.8443	54.6683	95.7826
87.3499	1.6058	50.3053	93.0577	53.7508	94.4648	86.6732	55.1151	69.5915	97.3497	75.6270	94.0472
80.5546	0.0000	33.4280	85.0596	0.0000	92.8674	88.9190	52.1661	87.2242	95.9792	62.2853	96.5240
86.0251	0.0000	13.6905	89.5553	8.0539	94.4261	88.4457	23.7843	70.7026	97.4232	68.9865	94.7338
86.1386	0.0000	27.9022	93.1778	6.0983	94.0658	91.0507	56.4814	76.3179	97.1984	65.7447	94.6847
88.1143	0.0000	18.3764	94.5104	0.0000	94.3767	85.0358	41.1962	75.7304	94.1235	69.8933	93.1756
77.7790	0.4381	42.9758	88.5756	17.1187	92.3424	82.6923	43.6911	58.6939	94.8168	56.2475	91.1207
71.5017	0.0000	10.0726	88.1946	2.8720	91.3462	90.0128	53.2264	93.2017	97.0840	63.3939	96.8204
82.9082	0.0000	0.0000	90.9349	47.5065	95.5387	71.0036	43.3929	67.1894	97.0083	74.9590	95.4712
85.3189	0.0000	45.5202	91.7377	0.0000	94.4079	77.6729	23.7461	50.9915	96.4932	56.5280	93.5405
90.5436	0.0000	40.4493	94.8388	47.4740	95.6959	90.7235	65.0808	85.3615	96.0888	58.4998	95.2760
60.9347	0.0000	36.7752	90.1964	41.2225	91.8555	88.0507	55.6115	76.1124	95.4167	61.5308	95.5957
85.5915	0.0000	13.3805	94.0028	47.7957	94.2052	93.4734	53.2082	75.0251	97.6075	68.1034	95.6632
86.4879	0.0000	47.7245	91.1831	0.0000	90.4334	88.1510	48.3264	77.7903	96.2871	55.8735	95.0027
74.1252	0.0000	9.2607	89.2708	0.8201	93.3131	90.2904	43.8651	88.5397	96.5487	56.2288	96.8477
88.3863	0.0000	40.3345	90.5620	22.2086	92.4775	91.7054	50.3172	78.5782	97.1419	67.8868	95.6796
81.2857	0.0000	22.6709	89.5004	50.6814	93.1867	88.9700	34.7070	58.7980	97.0945	71.1136	94.4636
84.4544	0.0000	17.6577	90.6406	0.0000	94.3582	76.5854	33.5919	52.4582	93.4641	59.4353	91.9514
78.6796	0.0000	14.7065	87.8463	0.0000	94.8862	90.7397	50.9145	66.6883	97.4434	74.2223	94.1824
87.9194	0.0000	13.4068	91.8628	29.4575	94.4486	80.7228	39.3684	53.4864	94.7055	52.1131	92.4566
86.9842	0.0000	48.7630	92.6337	0.0000	94.6598	89.7254	48.0976	89.6742	97.2658	64.8932	97.0178
89.4998	0.0000	54.4398	94.7085	0.0000	94.5311	88.1636	50.9266	85.0900	97.0763	70.6743	96.1419
80.6367	0.0000	1.3241	93.3296	12.2393	94.4820	88.6103	46.4567	57.8474	95.3887	63.3489	92.9890
85.4483	0.0000	43.0498	89.5813	12.0938	93.7391	88.0598	33.4318	86.3107	97.1263	60.4409	96.3839
83.3346	0.0000	24.9144	91.2968	27.6330	94.8141	86.4307	39.8894	75.0344	96.0994	66.5834	95.7084
77.7035	0.0000	0.0000	94.7902	20.7488	95.1577	91.5443	40.3892	81.0462	97.9423	68.8642	95.5402
87.5401	0.0000	20.2541	93.2578	40.0815	92.8243	74.6525	34.9400	46.4850	95.5495	69.1763	92.4511
80.6571	0.0000	20.5071	90.5451	0.0000	93.3364	87.3007	41.1492	79.5168	95.7594	59.2867	95.9911
75.8934	0.0000	33.6166	88.3386	35.6152	93.5624	87.2327	49.5634	74.9838	94.3149	52.2083	93.0662
91.5290	0.0000	0.0000	94.6945	66.9049	95.2222	92.2227	61.0077	82.5079	97.4700	72.7648	95.9663
81.4443	2.3621	18.7873	86.4671	13.5309	92.3002	88.7249	58.3012	82.0940	96.5859	70.5417	96.0030
73.5995	0.0000	0.0000	86.9224	49.3073	92.0908	92.6900	52.3646	76.0493	97.2287	69.5066	95.2048
85.7957	2.4355	24.9360	90.4267	43.0989	92.9721	92.3237	52.3567	90.6837	97.8230	64.6979	96.3401
85.0903	0.6800	0.7202	87.3936	30.1638	90.8339	86.2108	55.9903	80.7225	96.9294	64.6916	96.1381
83.2184	0.0000	4.4048	91.5789	0.0000	92.1512	86.9503	38.2532	81.4830	97.9102	66.0686	95.9997
82.1933	0.9026	34.7478	87.1348	46.5540	93.3040	84.8026	48.6723	87.4541	98.0672	69.3193	96.3694
88.1917	0.0000	0.0000	92.6590	0.7073	94.5339	89.2305	51.1952	74.8543	96.8854	56.0756	94.9509
85.6489	0.3512	36.4052	88.3776	31.0370	94.6854	92.1315	58.9658	86.8657	96.5259	58.9893	95.9019
84.3811	0.0000	35.2135	87.8717	1.2817	92.2494	88.3968	23.4488	73.8636	96.4785	67.8896	95.4362
61.2533	0.0000	12.9495	89.9227	7.9453	93.3297	86.4551	48.6107	81.3827	97.0142	61.0064	95.4512
82.7585	0.0000	0.0000	88.7832	27.4341	91.8368	91.0364	61.8051	82.3772	97.1575	66.5005	95.6961
85.0104	0.0000	19.3148	88.4609	26.5689	93.6309	91.3788	52.9743	81.2557	95.9451	60.7633	95.2301
76.5714	0.0000	4.0488	92.2299	7.7590	93.2521	88.3611	41.9209	61.0284	95.6963	68.5796	92.9997
84.9602	0.0000	0.0000	88.8836	0.0000	93.1374	90.0462	46.5536	77.6028	97.1540	67.7260	95.1579
72.2252	0.0000	27.9993	85.1109	0.0000	91.7110	92.7975	63.6171	88.5429	97.0690	68.4321	96.1459
63.2092	0.0000	54.1224	86.8052	0.0000	91.5861	86.4595	49.4573	58.0004	95.8531	63.8704	92.9419
69.9915	1.2821	22.5061	85.9742	50.1240	93.3435	92.3880	59.2397	86.4250	97.4469	74.6282	96.2805
89.5946	0.0000	31.6160	93.6434	0.0000	95.1862	87.3716	45.0572	58.6482	94.7341	48.7860	92.5033
88.9048	0.0000	45.1401	94.5088	18.2090	94.6762	77.3892	45.7308	56.3900	92.9838	70.9118	90.7675
78.4967	0.0000	0.0000	86.6387	43.5108	92.5443	90.8995	62.5325	80.7017	96.4950	57.8400	94.5638
87.0811	0.0000	36.0992	92.3591	0.0000	93.9826	90.5960	55.3032	74.7826	97.2714	70.2226	95.0950
83.5388	0.0000	36.7660	95.4443	62.8345	94.9024	88.2095	53.0263	81.6832	97.2295	74.9172	96.4397
85.8869	0.0000	10.2227	92.2574	53.0160	92.4620	88.2085	46.3315	67.5581	95.9854	62.5639	93.2209
81.0133	0.0000	51.2539	95.3075	22.7628	95.8355	92.1868	49.7371	87.1474	96.7563	69.1424	96.3550
80.0231	0.0000	16.4996	88.7864	9.0180	92.1932	54.2306	28.7769	38.9404	90.1161	33.2193	88.8179
85.3151	3.7570	6.7715	87.1954	19.3069	93.6954	91.4725	41.4881	85.4707	97.1638	63.9408	95.9741
82.8154	0.0000	31.8708	89.7064	1.8863	91.4739	89.8935	41.5321	78.7838	97.1747	68.0772	96.1064
91.3349	0.0000	54.0363	93.4655	10.2608	93.2931	89.1859	48.8387	81.8758	97.2060	71.8211	96.1633
69.2507	0.6322	0.0000	90.2747	43.5658	93.6039	90.6419	56.1238	85.4868	96.9511	61.0509	95.5247
80.9586	0.0000	18.7069	91.3437	17.5322	93.7022	79.6014	24.4762	43.7780	94.3962	52.9851	91.3463
85.9557	0.0000	0.0000	86.5658	41.2943	93.5404	91.1139	43.2601	81.4045	97.8737	70.2430	96.4927
84.7343	0.0000	66.8805	88.6261	0.0000	95.2524	91.9696	55.4707	84.2898	97.4845	72.7157	96.5099
90.2021	24.5811	41.9526	94.0058	59.3139	94.3718	77.8587	29.3035	51.3406	94.3923	51.4347	91.5156
84.6433	0.0000	36.3220	90.8791	19.6368	94.4069	92.4547	57.4848	87.2224	96.5050	69.9872	95.7216
62.7289	0.0000	22.3053	84.6114	0.0000	88.9939	86.2458	57.0336	79.2762	97.6515	70.4313	95.4785
84.1523	0.0000	18.3627	86.7721	0.0000	92.7733	90.3447	50.0211	88.1838	97.7870	67.3208	96.2102
87.7545	0.0000	36.3659	93.7731	13.0206	92.4053	77.3624	35.2891	55.0214	91.8999	59.5872	89.3412
91.4769	0.0000	31.3029	94.5771	38.3472	94.5742	89.0512	48.7392	69.8219	97.5740	77.3923	95.4445
85.8656	0.0000	25.7123	89.4266	21.7653	94.0663	62.5969	41.3916	84.8936	97.1931	74.5704	96.1626
80.7831	0.7079	31.5092	87.6411	39.5533	93.2503	88.3624	47.8211	78.1054	97.0570	62.9970	95.7396
84.4962	0.0000	4.0824	89.8069	0.0000	94.1564	86.3064	32.6201	80.6725	96.7797	62.3439	96.0091
89.6489	0.0000	31.9578	94.3306	58.2653	94.1595	89.4754	45.7101	79.8346	96.0070	52.7406	94.7668
84.3865	0.0000	30.1194	91.8695	0.0000	94.2009	88.1411	51.6930	66.9697	95.8251	62.9447	92.7184
89.7291	0.0436	21.9636	92.4586	51.1085	93.7733	59.8026	21.2111	32.6527	90.6500	26.4043	87.4991
78.9436	0.0000	0.0000	87.8033	0.0000	90.2999	79.5190	27.5367	58.6376	95.5724	48.5833	91.3768
81.9479	0.0000	23.8629	89.8099	0.0000	94.0686	92.1908	55.4252	90.4717	96.5943	57.0441	96.5846
76.3669	0.5113	17.5800	87.5481	46.4935	92.5792	88.5592	33.4246	77.5726	97.3267	68.7752	95.4102
86.1827	0.2012	21.0552	92.6265	12.1295	94.4226	88.4436	49.8772	82.5385	93.6262	43.9741	94.9919
85.4768	0.0000	0.0000	88.8006	0.0000	92.1850	92.3602	56.3002	89.7303	97.1447	64.8095	96.9042
80.0885	0.0000	0.0000	89.4344	0.0000	92.8245	90.7545	57.2232	82.9833	96.9268	65.2003	95.4940
68.2123	0.0000	34.5091	90.1706	1.2328	91.3783	89.4710	32.2758	87.4243	97.2683	66.1396	96.6848
72.8628	0.0000	17.0594	85.9962	6.0689	90.6236	90.6136	20.3957	78.4219	97.2232	66.2738	95.6020
87.2679	0.0000	19.0536	91.4336	37.3969	93.7619	53.7520	21.0893	37.7634	86.0878	38.5699	83.8077
86.4161	0.0000	12.7457	91.4679	17.5821	89.9657	86.1037	45.1580	84.4795	96.3722	56.8274	96.3348
88.1228	0.0000	25.3654	93.9451	46.3672	92.6559	82.8056	26.6322	53.6368	96.2963	57.9101	91.8485
86.2360	0.0000	22.2291	88.1707	0.0000	93.7296	91.7596	49.7699	86.4467	95.9955	53.4114	96.3757
89.2323	0.0000	57.6142	94.2520	58.6030	94.7932	93.6934	41.9807	87.8987	97.4080	63.9974	96.1484
86.6264	0.0000	36.6693	91.6630	46.2021	93.7022	90.1289	48.5974	69.0443	96.9351	60.0406	93.7980
88.9305	0.0000	25.7415	94.7117	1.5503	93.4706	91.2024	53.7376	86.1331	97.3174	66.7008	96.3079
85.2567	0.0000	38.9477	88.4500	0.0000	92.8903	89.3487	64.0990	80.9793	96.3518	66.6779	95.9465
88.5729	0.0000	49.2234	92.9569	0.0927	93.3999	86.4207	37.5641	76.5161	94.3757	52.8598	96.1521
82.3093	0.0000	36.6816	89.1459	11.1200	94.0428	92.8086	43.6134	88.7620	97.5011	65.6037	96.3275
85.0342	0.0000	21.5239	88.8381	0.0000	92.7221	91.8905	59.5341	88.0106	96.4173	60.4417	96.2977
85.3619	22.0358	24.7277	94.7214	59.2518	95.3805	90.2918	49.1428	72.6301	96.5726	61.5181	95.0353
86.7461	0.2643	27.6122	90.8139	16.7958	94.5069	94.2779	48.7202	84.3270	97.5674	64.6235	95.7725
85.7209	0.0000	6.4343	88.6329	0.0000	93.6999	83.6359	28.1501	54.1960	95.9069	60.1749	92.3526
86.7732	0.0000	35.7504	88.2737	58.7414	93.1360	92.5971	46.4658	83.4474	97.3405	66.9643	95.6455
87.7797	0.0000	0.0000	90.7895	0.0000	93.6686	93.1808	54.8059	85.1080	97.5490	72.6789	96.3645
75.2704	0.0000	0.0000	88.5539	0.0000	92.8716	58.3898	25.7138	26.9080	91.3481	58.4442	88.7133
90.4901	0.0000	0.0000	92.3741	9.2889	93.7111	89.5214	62.5740	83.7565	96.8481	67.4613	96.0811


==> data/metrics_summary.txt <==
=========================================================================
  SYSID 2027 METRICS SUMMARY REPORT (Generated by step5_data_fig.m)
=========================================================================

-------------------------------------------------------------------------
  Benchmark Family: TIBuckBoost
-------------------------------------------------------------------------
SIMULATION METRICS:
  Meta-SSAE:       FIT =  83.1 +/-  6.1 ( 84.4) | NRMSE = 0.17 +/- 0.06 (0.16)
  Individual SSAE: FIT =  -7.7 +/- 14.4 ( -2.7) | NRMSE = 1.08 +/- 0.14 (1.03)
  Sigmoidal NARX:  FIT =  28.1 +/- 14.5 ( 27.7) | NRMSE = 0.72 +/- 0.14 (0.72)
    NOTE: 191/1024 systems (18.7%) diverged numerically (min raw FIT = -3.4e+06).
ONE-STEP METRICS:
  Meta-SSAE:       FIT =  90.6 +/-  2.8 ( 90.7) | NRMSE = 0.09 +/- 0.03 (0.09)
  Individual SSAE: FIT =  13.0 +/- 28.6 ( 10.2) | NRMSE = 0.87 +/- 0.29 (0.90)
  Sigmoidal NARX:  FIT =  93.4 +/-  1.3 ( 93.6) | NRMSE = 0.07 +/- 0.01 (0.06)

  Rollout Case System Details:
    Best   (idx  311): Meta Sim FIT =  93.3%, 1-Step =  95.7% | NARX Sim FIT =  62.6%, 1-Step =  95.8%
    Median (idx  920): Meta Sim FIT =  84.4%, 1-Step =  87.5% | NARX Sim FIT =   6.9%, 1-Step =  92.7%
    Worst  (idx   42): Meta Sim FIT =  52.3%, 1-Step =  86.4% | NARX Sim FIT =  20.2%, 1-Step =  93.2%

-------------------------------------------------------------------------
  Benchmark Family: BoucWen
-------------------------------------------------------------------------
SIMULATION METRICS:
  Meta-SSAE:       FIT =  85.6 +/-  8.9 ( 88.5) | NRMSE = 0.14 +/- 0.09 (0.11)
  Individual SSAE: FIT =  45.1 +/- 11.8 ( 47.6) | NRMSE = 0.55 +/- 0.12 (0.52)
  Sigmoidal NARX:  FIT =  73.1 +/- 16.8 ( 78.7) | NRMSE = 0.27 +/- 0.17 (0.21)
ONE-STEP METRICS:
  Meta-SSAE:       FIT =  95.9 +/-  2.2 ( 96.5) | NRMSE = 0.04 +/- 0.02 (0.03)
  Individual SSAE: FIT =  61.4 +/-  9.4 ( 62.6) | NRMSE = 0.39 +/- 0.09 (0.37)
  Sigmoidal NARX:  FIT =  94.4 +/-  2.6 ( 95.2) | NRMSE = 0.06 +/- 0.03 (0.05)

  Rollout Case System Details:
    Best   (idx  608): Meta Sim FIT =  95.2%, 1-Step =  98.2% | NARX Sim FIT =  92.5%, 1-Step =  96.9%
    Median (idx  123): Meta Sim FIT =  88.5%, 1-Step =  97.4% | NARX Sim FIT =  80.1%, 1-Step =  96.6%
    Worst  (idx  894): Meta Sim FIT =  24.0%, 1-Step =  76.3% | NARX Sim FIT =  19.9%, 1-Step =  80.9%



==> data/rollouts.dat <==
k	bbTrueB	bbMetaSimB	bbMetaStepB	bbNarxSimB	bbNarxStepB	bbTrueM	bbMetaSimM	bbMetaStepM	bbNarxSimM	bbNarxStepM	bbTrueW	bbMetaSimW	bbMetaStepW	bbNarxSimW	bbNarxStepW	bwTrueB	bwMetaSimB	bwMetaStepB	bwNarxSimB	bwNarxStepB	bwTrueM	bwMetaSimM	bwMetaStepM	bwNarxSimM	bwNarxStepM	bwTrueW	bwMetaSimW	bwMetaStepW	bwNarxSimW	bwNarxStepW
20	268.7293	268.8432	268.8446	268.7588	268.7588	210.9281	211.1307	211.1305	211.1426	211.1426	162.9328	162.7442	162.7435	162.9392	162.9392	0.1065	0.1139	0.1139	0.0690	0.0690	-1.9569	-1.9157	-1.9157	-1.9253	-1.9253	0.2889	0.2357	0.2356	0.2899	0.2899
21	269.1609	269.2271	269.2644	269.1699	269.1500	210.8304	211.1468	211.1391	211.3311	211.0864	163.2276	162.9591	162.9712	163.2154	163.2080	0.2332	0.2414	0.2428	0.2261	0.2368	-1.8985	-1.8755	-1.8769	-1.8510	-1.8637	0.2894	0.2832	0.2354	0.2691	0.2673
22	269.5767	269.6190	269.6734	269.5709	269.5559	210.7894	211.0967	211.0937	211.5481	210.9779	163.5690	163.3211	163.3356	163.4878	163.5019	0.3406	0.3449	0.3457	0.3373	0.3500	-1.7457	-1.7524	-1.7454	-1.7043	-1.7349	0.2914	0.3437	0.2776	0.2407	0.2757
23	269.8920	269.9646	270.0098	269.8615	269.8630	210.9703	211.1051	211.1081	211.8420	211.0256	163.8283	163.6685	163.6909	163.7216	163.8174	0.4314	0.4317	0.4322	0.4070	0.4136	-1.5048	-1.5273	-1.5066	-1.4587	-1.5007	0.1906	0.2958	0.2107	0.1100	0.1708
24	270.0592	270.1926	270.2235	270.0632	270.0868	211.4315	211.3127	211.3250	212.2547	211.3663	163.9226	163.8167	163.8628	163.8411	163.9625	0.5017	0.5048	0.5052	0.4575	0.4702	-1.1993	-1.2129	-1.1865	-1.1507	-1.2000	-0.0494	0.0875	-0.0360	-0.0971	-0.0210
25	270.1065	270.2749	270.3012	270.1176	270.1245	212.0234	211.7606	211.7633	212.7207	211.9200	163.8392	163.7116	163.7805	163.8110	163.8894	0.5323	0.5429	0.5441	0.4805	0.5049	-0.8714	-0.8633	-0.8493	-0.7900	-0.8419	-0.3516	-0.1934	-0.3285	-0.2536	-0.2564
26	270.1466	270.2608	270.3046	270.1149	270.1060	212.4733	212.2801	212.2519	213.0673	212.3905	163.6127	163.4316	163.5243	163.7165	163.7275	0.5015	0.5116	0.5158	0.4455	0.4712	-0.5645	-0.5439	-0.5404	-0.4715	-0.5376	-0.5309	-0.3758	-0.5281	-0.2473	-0.4515
27	270.3397	270.2780	270.3627	270.2112	270.2288	212.5894	212.5362	212.5139	213.1579	212.5945	163.2946	163.0702	163.1857	163.5593	163.4231	0.4099	0.4041	0.4158	0.3443	0.3796	-0.2997	-0.2875	-0.2835	-0.2293	-0.3077	-0.4250	-0.2674	-0.4397	-0.0318	-0.3753
28	270.7542	270.4810	270.5892	270.4206	270.5201	212.3782	212.3629	212.3457	213.0087	212.4649	162.9383	162.6895	162.8271	163.3450	163.0353	0.2883	0.2622	0.2839	0.2274	0.2709	-0.0676	-0.0772	-0.0639	0.0026	-0.0808	-0.1094	0.0461	-0.1306	0.2615	-0.0839
29	271.2295	270.9093	270.9480	270.7728	271.0462	211.9859	211.9445	211.9142	212.6390	211.9947	162.5959	162.3380	162.4978	163.0876	162.6369	0.1716	0.1395	0.1670	0.1263	0.1688	0.1558	0.1282	0.1558	0.2393	0.1601	0.1998	0.2962	0.2087	0.3520	0.1268
30	271.4869	271.3294	271.2832	271.0849	271.5104	211.5581	211.5065	211.4613	212.1394	211.4621	162.3103	162.0662	162.2422	162.8103	162.2943	0.0655	0.0457	0.0719	0.0223	0.0657	0.3843	0.3526	0.3885	0.4712	0.3937	0.2770	0.3831	0.2997	0.1573	0.2325
31	271.4160	271.3935	271.3967	271.0623	271.4689	211.1638	211.1728	211.1086	211.5992	211.0334	162.0987	161.9131	162.0859	162.5693	162.0665	-0.0528	-0.0611	-0.0394	-0.0790	-0.0429	0.6098	0.5854	0.6173	0.6687	0.5962	0.0547	0.2040	0.0421	-0.2100	0.0508
32	271.1357	271.1204	271.1544	270.7050	271.0480	210.8322	210.9207	210.8374	211.1789	210.7893	161.9519	161.8650	162.0142	162.4136	161.9607	-0.1954	-0.2140	-0.1928	-0.2134	-0.1868	0.8071	0.7915	0.8181	0.8832	0.8181	-0.3070	-0.0735	-0.2397	-0.4798	-0.2661
33	270.7830	270.7632	270.7593	270.1964	270.5709	210.6296	210.6860	210.6128	210.9238	210.5958	161.8653	161.8655	161.9761	162.3420	161.9017	-0.3297	-0.3767	-0.3479	-0.3451	-0.3335	0.9473	0.9378	0.9599	0.9978	0.9409	-0.6258	-0.3211	-0.5589	-0.4938	-0.5047
34	270.4294	270.4386	270.4361	269.8061	270.3142	210.6579	210.5668	210.5829	210.9197	210.6521	161.8744	161.9059	161.9758	162.3679	161.9128	-0.3929	-0.4588	-0.4214	-0.4238	-0.4218	1.0060	1.0063	1.0153	1.0086	0.9589	-0.6881	-0.4111	-0.6023	-0.2499	-0.6123
35	270.1996	270.1291	270.2137	269.5960	270.1716	210.9437	210.7104	210.8137	211.1521	210.9149	162.0411	162.0419	162.0870	162.5277	162.0619	-0.3455	-0.3978	-0.3623	-0.3610	-0.3668	0.9676	0.9868	0.9800	0.9637	0.9403	-0.4480	-0.2350	-0.3665	0.0494	-0.4527
36	270.2372	269.9564	270.1294	269.5639	270.1501	211.3512	211.1195	211.2144	211.4878	211.3092	162.3953	162.3237	162.3639	162.8110	162.3630	-0.2081	-0.2243	-0.2030	-0.1929	-0.2020	0.8327	0.8734	0.8566	0.8246	0.8313	-0.0761	0.0285	-0.1332	0.2738	-0.0903
37	270.5057	270.1066	270.3374	269.7687	270.3956	211.6627	211.5707	211.6087	211.7991	211.6840	162.8967	162.7476	162.7878	163.1774	162.8114	-0.0385	-0.0304	-0.0235	-0.0310	-0.0454	0.6217	0.6741	0.6508	0.6088	0.6299	0.2642	0.2476	0.1926	0.3145	0.2010
38	270.7936	270.5106	270.7187	270.0205	270.7302	211.7560	211.7815	211.8062	211.9303	211.8023	163.4518	163.2454	163.3026	163.5882	163.3670	0.1282	0.1282	0.1311	0.1325	0.1187	0.3669	0.4150	0.3867	0.3494	0.3731	0.3441	0.3525	0.2472	0.1991	0.3344
39	270.9360	270.8617	271.0422	270.1702	270.9345	211.6610	211.7297	211.7574	211.7964	211.6037	163.9547	163.7068	163.8011	163.9542	163.8866	0.3102	0.2834	0.2934	0.3301	0.3211	0.1025	0.1341	0.1076	0.0680	0.0968	0.1033	0.2157	0.0170	0.0314	0.2035
40	270.9239	270.9811	271.1221	270.1398	270.8879	211.4623	211.5750	211.5924	211.4715	211.3457	164.3064	164.0159	164.1500	164.2321	164.2949	0.5481	0.5092	0.5254	0.6008	0.5887	-0.1390	-0.1280	-0.1491	-0.1934	-0.1541	-0.2489	-0.0377	-0.1897	-0.1356	-0.2871
41	270.8353	270.9319	271.0175	270.0861	270.8278	211.2437	211.3931	211.3885	211.1722	211.2047	164.4205	164.0726	164.2353	164.3785	164.4890	0.8484	0.8253	0.8358	0.8841	0.8583	-0.3287	-0.3336	-0.3492	-0.4007	-0.3583	-0.5122	-0.2276	-0.4808	-0.2126	-0.4766
42	270.7678	270.8193	270.9137	269.9775	270.6838	211.1395	211.1995	211.1653	211.0960	211.1961	164.2537	163.8372	164.0394	164.3873	164.4182	1.1578	1.1596	1.1595	1.1874	1.1537	-0.4467	-0.4559	-0.4698	-0.5207	-0.4650	-0.5047	-0.2782	-0.4377	-0.1396	-0.4839
43	270.7965	270.7413	270.8641	270.0975	270.7809	211.2998	211.1231	211.0904	211.2420	211.2628	163.8523	163.3904	163.6421	164.2433	164.0511	1.3950	1.4041	1.3982	1.4304	1.4100	-0.4897	-0.4903	-0.5096	-0.5898	-0.5208	-0.2279	-0.1266	-0.1615	0.0524	-0.2117
44	270.9174	270.7773	270.8941	270.1973	270.9291	211.7101	211.3260	211.3225	211.5882	211.6189	163.3508	162.8705	163.1762	163.9240	163.4363	1.5039	1.4932	1.4910	1.5300	1.5083	-0.4723	-0.4574	-0.4873	-0.5831	-0.5024	0.1364	0.0923	0.0459	0.2354	0.1373
45	271.0507	270.9115	271.0139	270.2837	270.9899	212.1209	211.7675	211.7601	211.9261	212.0518	162.8830	162.4054	162.7540	163.4252	162.7601	1.4804	1.4380	1.4548	1.4799	1.4642	-0.4168	-0.3892	-0.4242	-0.5502	-0.4636	0.3891	0.2477	0.3473	0.2374	0.2931
46	271.1239	271.0431	271.1566	270.3424	271.0975	212.2594	212.0928	212.0967	212.1237	212.3358	162.4913	162.1027	162.4498	162.8655	162.2955	1.3583	1.2954	1.3380	1.3561	1.3561	-0.3369	-0.3046	-0.3427	-0.4724	-0.3693	0.3469	0.2527	0.2515	0.0356	0.2757
47	271.1265	271.0961	271.2214	270.4100	271.1538	212.0780	211.9978	212.0453	212.0680	212.1863	162.1516	161.9081	162.2164	162.4399	162.1036	1.1785	1.1114	1.1695	1.1286	1.1391	-0.2260	-0.1932	-0.2381	-0.3583	-0.2367	0.0581	0.1074	0.0183	-0.2703	0.0615
48	271.0932	271.0741	271.1930	270.3646	271.1030	211.7300	211.6484	211.7151	211.7689	211.7305	161.8832	161.6984	161.9812	162.1893	161.9430	0.9652	0.9020	0.9581	0.9324	0.9618	-0.0660	-0.0246	-0.0798	-0.2028	-0.0713	-0.3007	-0.0872	-0.2432	-0.5067	-0.3167
49	271.0564	271.0190	271.1199	270.3230	271.1137	211.3612	211.2956	211.3481	211.3682	211.2993	161.7883	161.5816	161.8719	162.1632	161.8679	0.7233	0.6638	0.7100	0.6354	0.6781	0.1511	0.2169	0.1460	0.0107	0.1326	-0.5752	-0.2808	-0.5028	-0.5823	-0.5779
50	271.0083	270.9571	271.0304	270.2800	271.0262	211.0306	211.0459	211.0614	210.9667	210.9744	161.9603	161.7027	161.9973	162.3441	161.9631	0.4450	0.3883	0.4285	0.3527	0.4051	0.4058	0.5064	0.4157	0.2767	0.3986	-0.5634	-0.4140	-0.4832	-0.4548	-0.5975
51	270.9056	270.8682	270.8986	270.2542	270.9650	210.8056	210.8421	210.8225	210.6990	210.7775	162.3769	162.0859	162.3369	162.6917	162.3326	0.1214	0.0682	0.1089	0.0588	0.1269	0.6531	0.7838	0.6746	0.5270	0.6481	-0.2833	-0.3800	-0.2520	-0.1792	-0.2669
52	270.7224	270.7098	270.7127	270.1314	270.7973	210.7966	210.6932	210.6823	210.6893	210.7946	162.9009	162.6358	162.8320	163.1042	162.8267	-0.2427	-0.2942	-0.2520	-0.3108	-0.2425	0.8393	0.9823	0.8615	0.7211	0.8346	0.1147	-0.1563	0.0301	0.1078	0.1225
53	270.4818	270.4850	270.4760	269.8530	270.4704	211.0382	210.7653	210.8269	210.8428	210.9431	163.3701	163.1696	163.3729	163.5068	163.3404	-0.6167	-0.6707	-0.6288	-0.7046	-0.6501	0.9205	1.0535	0.9354	0.7935	0.9034	0.5500	0.1266	0.3803	0.3374	0.4575
54	270.2262	270.2474	270.2136	269.5630	270.1900	211.4055	211.1080	211.2047	211.1028	211.3147	163.6790	163.5179	163.7981	163.7872	163.6749	-0.9444	-1.0019	-0.9608	-0.9922	-0.9369	0.8743	0.9813	0.8796	0.7802	0.8808	0.7366	0.4403	0.5942	0.4191	0.7391
55	269.9917	270.0381	269.9802	269.2851	269.9376	211.7099	211.5480	211.6247	211.3245	211.6578	163.7997	163.6265	163.9719	163.9018	163.8195	-1.1665	-1.2191	-1.1838	-1.1933	-1.1562	0.7077	0.7796	0.7023	0.6436	0.7255	0.5028	0.5180	0.3935	0.3173	0.5828
56	269.8288	269.8666	269.8150	269.0175	269.7291	211.8477	211.8499	211.9142	211.4119	211.8226	163.7555	163.5443	163.9051	163.8683	163.8116	-1.2495	-1.2833	-1.2603	-1.2834	-1.2739	0.4615	0.4891	0.4355	0.4038	0.4725	0.0908	0.1972	0.1703	0.0899	0.0339
57	269.8075	269.7776	269.7476	268.8619	269.6871	211.8251	211.9449	212.0030	211.3547	211.7926	163.5907	163.3500	163.6937	163.7461	163.6755	-1.1975	-1.2089	-1.2037	-1.2276	-1.2239	0.1984	0.1766	0.1544	0.1412	0.1890	-0.2588	-0.0807	-0.1438	-0.0857	-0.2115
58	269.9659	269.8567	269.8622	268.9410	269.8504	211.7048	211.8879	211.9335	211.2465	211.7133	163.3611	163.1024	163.4390	163.6066	163.4522	-1.0407	-1.0401	-1.0509	-1.0557	-1.0617	-0.0196	-0.0799	-0.0643	-0.1122	-0.0759	-0.3471	-0.2315	-0.2358	-0.1363	-0.3129
59	270.2616	270.1298	270.1669	269.1523	270.1615	211.5900	211.7444	211.7621	211.1902	211.6497	163.1408	162.8448	163.2059	163.4852	163.1867	-0.8086	-0.8087	-0.8274	-0.8181	-0.8440	-0.1580	-0.2282	-0.1843	-0.2503	-0.1964	-0.1346	-0.1901	0.0282	-0.0550	-0.1805
60	270.5855	270.5097	270.5495	269.3878	270.5219	211.6073	211.6279	211.6198	211.3006	211.6793	163.0117	162.6378	163.0512	163.4362	163.0184	-0.5123	-0.5163	-0.5318	-0.4903	-0.5099	-0.2242	-0.2816	-0.2233	-0.3217	-0.2493	0.1833	0.0034	0.1039	0.1059	0.1752
61	270.8261	270.8428	270.8706	269.7063	270.8800	211.8128	211.6718	211.6638	211.5489	211.8224	163.0171	162.5529	163.0192	163.4553	162.9784	-0.1518	-0.1517	-0.1631	-0.1126	-0.1312	-0.2510	-0.2968	-0.2419	-0.3441	-0.2557	0.4804	0.1655	0.3881	0.2690	0.4036
62	270.9270	271.0170	271.0209	269.9111	271.0477	212.1200	211.9150	211.9014	211.8050	212.0433	163.1217	162.6214	163.1099	163.4971	163.0491	0.2627	0.2753	0.2613	0.2819	0.2462	-0.2617	-0.3097	-0.2621	-0.3314	-0.2366	0.6741	0.3291	0.5243	0.3817	0.6286
63	270.8960	271.0280	270.9894	269.8845	270.8783	212.3730	212.2486	212.2388	211.9968	212.3099	163.2362	162.7888	163.2600	163.5119	163.1602	0.6953	0.7214	0.7051	0.6969	0.6734	-0.2479	-0.3057	-0.2549	-0.3425	-0.2557	0.6753	0.4943	0.5283	0.3950	0.6843
64	270.7702	270.9361	270.8554	269.6845	270.6482	212.4773	212.4971	212.5253	212.1039	212.4684	163.2867	162.9333	163.3851	163.4869	163.2474	1.0881	1.1222	1.1032	1.0801	1.0661	-0.1804	-0.2372	-0.1941	-0.2698	-0.1804	0.4854	0.5444	0.4690	0.2909	0.4590
65	270.5936	270.7869	270.6746	269.4597	270.4851	212.4394	212.5736	212.6342	212.1368	212.4834	163.2578	162.9651	163.4123	163.4039	163.2258	1.3786	1.4140	1.3905	1.3511	1.3416	-0.0438	-0.0739	-0.0576	-0.0949	0.0002	0.1527	0.3411	0.1848	0.0608	0.1189
66	270.4453	270.6118	270.5002	269.2172	270.3632	212.3354	212.5084	212.5728	212.1019	212.3715	163.1807	162.8894	163.3365	163.2731	163.1409	1.5187	1.5488	1.5258	1.4735	1.4854	0.1432	0.1593	0.1392	0.0725	0.1549	-0.3059	0.0036	-0.1853	-0.2568	-0.2124
67	270.4531	270.5047	270.4432	269.0677	270.3157	212.2765	212.3936	212.4356	212.0721	212.2875	163.0963	162.7659	163.2052	163.1202	163.0491	1.4868	1.5065	1.4907	1.4448	1.4727	0.3377	0.3987	0.3425	0.2553	0.3232	-0.6329	-0.4268	-0.5663	-0.5294	-0.6264
68	270.7019	270.6064	270.6069	269.1924	270.6559	212.3455	212.3480	212.3551	212.1632	212.3565	163.0221	162.6458	163.0570	163.0004	163.0020	1.2937	1.3006	1.2956	1.2226	1.2649	0.5005	0.5876	0.5054	0.4313	0.5057	-0.4677	-0.5564	-0.4443	-0.6008	-0.6348
69	271.1191	270.9754	270.9781	269.5905	271.1225	212.5202	212.4457	212.4221	212.4253	212.5843	162.9436	162.5423	162.9183	162.9150	162.9609	0.9782	0.9712	0.9775	0.8743	0.9308	0.6149	0.7069	0.6132	0.5399	0.6155	-0.0851	-0.0798	-0.0239	-0.4145	-0.0354
70	271.5168	271.4887	271.4366	269.9635	271.5443	212.6914	212.6469	212.6036	212.6288	212.6994	162.8389	162.4375	162.7985	162.8149	162.8515	0.5879	0.5687	0.5796	0.4800	0.5583	0.6838	0.7709	0.6753	0.6042	0.6693	0.1864	0.2495	0.1851	-0.1053	0.2676
71	271.7557	271.9118	271.8199	270.1930	271.7431	212.7665	212.8253	212.7903	212.6953	212.7352	162.7082	162.3182	162.6901	162.6672	162.6811	0.1647	0.1386	0.1513	0.0482	0.1334	0.7133	0.7957	0.7036	0.6260	0.6981	0.1148	0.1779	0.1509	0.0019	0.0906
72	271.8283	272.1130	271.9949	270.2868	271.7708	212.7330	212.8877	212.8820	212.6536	212.7358	162.5798	162.1968	162.5958	162.4952	162.5273	-0.2541	-0.2827	-0.2707	-0.3803	-0.2926	0.7023	0.7783	0.6949	0.6084	0.6861	-0.2771	-0.2474	-0.3460	-0.1485	-0.2454
73	271.8333	272.1260	272.0004	270.2168	271.7309	212.6493	212.8377	212.8585	212.5742	212.6713	162.4973	162.0995	162.5243	162.3399	162.4323	-0.6308	-0.6609	-0.6513	-0.7473	-0.6603	0.6475	0.7080	0.6382	0.5538	0.6335	-0.6766	-0.5543	-0.5244	-0.3623	-0.5962
74	271.9308	272.0817	271.9953	270.2434	271.8059	212.6103	212.7472	212.7752	212.5631	212.6327	162.4911	162.0583	162.4963	162.2796	162.4583	-0.9287	-0.9603	-0.9483	-1.0238	-0.9358	0.5563	0.5884	0.5411	0.4712	0.5617	-0.6317	-0.6124	-0.8132	-0.3480	-0.6506
75	272.2254	272.1635	272.0995	270.5249	272.1618	212.6826	212.7168	212.7239	212.6656	212.6945	162.5396	162.0915	162.5132	162.2943	162.5159	-1.1179	-1.1497	-1.1326	-1.2006	-1.1314	0.4491	0.4458	0.4292	0.3373	0.4273	-0.1473	-0.1801	-0.0420	-0.0623	-0.1698
76	272.6068	272.4585	272.3088	270.9573	272.6227	212.8407	212.8071	212.7797	212.8241	212.8368	162.5749	162.1628	162.5552	162.3256	162.5628	-1.1843	-1.2129	-1.1912	-1.2431	-1.1877	0.3484	0.3138	0.3289	0.2243	0.3305	0.2044	0.1989	0.2481	0.2403	0.3668
77	272.8103	272.7779	272.5275	271.2707	272.8757	212.9911	212.9760	212.9223	212.9549	212.9710	162.5432	162.2034	162.5789	162.2923	162.5271	-1.1339	-1.1557	-1.1360	-1.1745	-1.1378	0.2634	0.2092	0.2508	0.1551	0.2680	-0.0026	0.3750	0.5042	0.2836	0.2010
78	272.6988	272.7837	272.6150	271.2920	272.8431	213.0694	213.1163	213.0738	212.9545	213.0022	162.4332	162.1908	162.5549	162.1610	162.3990	-0.9962	-1.0075	-0.9974	-1.0299	-1.0180	0.1848	0.1203	0.1814	0.0918	0.2028	-0.1745	0.0140	-0.5890	0.0558	-0.4120
79	272.3697	272.4551	272.3630	271.0290	272.4749	213.0925	213.1677	213.1578	212.8824	213.0090	162.2600	162.1224	162.4607	161.9885	162.2536	-0.8187	-0.8152	-0.8170	-0.8719	-0.8739	0.0958	0.0209	0.0966	-0.0256	0.0856	-0.0109	-0.3806	-0.4880	-0.2815	-0.3264
80	271.9799	272.0182	271.9022	270.6434	271.9367	213.1341	213.1613	213.1854	212.8716	213.0972	162.1001	161.9787	162.2903	161.8840	162.1481	-0.6497	-0.6300	-0.6390	-0.6695	-0.6877	-0.0081	-0.0997	-0.0116	-0.1181	-0.0091	0.3580	-0.5538	-0.0855	-0.4295	0.2457
81	271.6238	271.6167	271.5025	270.2675	271.5801	213.2391	213.1704	213.2025	212.9558	213.2318	162.1148	161.8511	162.1482	161.9383	162.1322	-0.5191	-0.4864	-0.4973	-0.5094	-0.5247	-0.1089	-0.2184	-0.1209	-0.1874	-0.0874	0.7275	-0.3688	0.5977	-0.2743	0.6450
82	271.3525	271.2940	271.2627	270.0617	271.4151	213.3168	213.2069	213.1924	213.0609	213.3571	162.4116	161.9323	162.2438	162.1938	162.3469	-0.4261	-0.3842	-0.3996	-0.4100	-0.4355	-0.1770	-0.2905	-0.1927	-0.2459	-0.1609	0.8493	0.0038	0.7677	0.0772	0.8721
83	271.1384	271.0445	271.0661	270.0511	271.3622	213.1697	213.1068	213.0486	213.1060	213.3647	162.8781	162.3099	162.6152	162.5826	162.8047	-0.3421	-0.2915	-0.3167	-0.3314	-0.3517	-0.1965	-0.2898	-0.2068	-0.2520	-0.1820	0.6335	0.3015	0.7590	0.3380	0.6168
84	270.8677	270.8125	270.8225	269.9188	271.1073	212.7221	212.6980	212.6656	213.0072	213.0481	163.2632	162.8244	163.0973	162.9601	163.2854	-0.2321	-0.1694	-0.2089	-0.2159	-0.2322	-0.1799	-0.2360	-0.1793	-0.2144	-0.1601	0.3087	0.4120	0.2854	0.3529	0.2368
85	270.4880	270.4824	270.4867	269.6678	270.6644	212.1400	212.1070	212.1202	212.6697	212.3106	163.4060	163.1656	163.4504	163.1205	163.4315	-0.0808	-0.0010	-0.0559	-0.0253	-0.0407	-0.1585	-0.1794	-0.1526	-0.1956	-0.1576	0.0154	0.1300	0.2228	0.1864	0.0206
86	270.0739	270.0611	270.0254	269.1910	270.0279	211.6168	211.5213	211.5673	212.0936	211.4990	163.3017	163.2029	163.5359	163.0521	163.3152	0.0971	0.1939	0.1233	0.1543	0.1286	-0.1545	-0.1556	-0.1539	-0.1898	-0.1661	-0.1710	-0.1932	-0.1179	-0.0326	-0.1240
87	269.6853	269.6727	269.5260	268.6693	269.5277	211.1752	211.1213	211.1197	211.4743	210.9954	163.0294	163.0006	163.3673	162.8561	163.0782	0.2671	0.3718	0.2926	0.3116	0.2804	-0.1663	-0.1586	-0.1760	-0.1792	-0.1574	-0.1606	-0.4326	-0.0712	-0.2159	-0.2539
88	269.3176	269.3920	269.1901	268.1259	269.1000	210.8181	210.8925	210.8785	211.0962	210.8515	162.7423	162.6650	163.0308	162.7154	162.8665	0.3958	0.4943	0.4158	0.4172	0.3849	-0.1824	-0.1601	-0.1958	-0.1927	-0.1789	0.0123	-0.5118	0.0059	-0.2642	-0.0678
89	269.0369	269.1407	269.0258	267.9148	269.0553	210.6993	210.6625	210.6676	211.0758	210.8234	162.6475	162.3765	162.7209	162.7252	162.7251	0.4620	0.5448	0.4769	0.4833	0.4639	-0.2096	-0.1599	-0.2158	-0.2110	-0.2098	0.2514	-0.2460	0.1800	-0.1969	0.1707
90	268.9903	268.9762	268.9230	267.9823	269.0937	210.9446	210.6672	210.7659	211.3975	210.9942	162.8473	162.3247	162.6735	162.9720	162.8611	0.4563	0.5213	0.4706	0.4732	0.4671	-0.2805	-0.2057	-0.2798	-0.2786	-0.2807	0.5120	0.0693	0.4810	-0.0320	0.4410
91	269.2286	269.1010	269.1193	268.2550	269.2376	211.4270	211.0712	211.2340	211.7833	211.3320	163.2213	162.5834	162.9172	163.3187	163.1656	0.3757	0.4236	0.3923	0.3521	0.3580	-0.4267	-0.3538	-0.4315	-0.4520	-0.4522	0.7168	0.3575	0.6399	0.2365	0.6770
92	269.6382	269.5281	269.5519	268.4920	269.3984	211.8808	211.6808	211.7798	212.1362	211.8337	163.5350	163.0021	163.3108	163.5768	163.4828	0.2247	0.2537	0.2409	0.1944	0.2188	-0.6421	-0.6045	-0.6627	-0.6866	-0.6670	0.7169	0.3944	0.6661	0.4000	0.6878
93	270.0686	270.0709	270.0360	268.7929	269.9517	212.1527	212.1587	212.2029	212.3169	212.1042	163.6353	163.2500	163.6008	163.7132	163.7056	0.0182	0.0250	0.0281	-0.0375	0.0076	-0.8745	-0.8832	-0.9093	-0.9505	-0.9134	0.4739	0.0305	0.4915	0.3168	0.4540
94	270.4508	270.5436	270.4997	269.2173	270.4931	212.2648	212.3736	212.4449	212.3986	212.2241	163.5126	163.1531	163.5467	163.6603	163.6045	-0.2201	-0.2349	-0.2173	-0.2804	-0.2289	-1.0553	-1.0942	-1.0905	-1.1171	-1.0547	0.0957	-0.2636	0.1305	0.0598	0.1471
95	270.7909	270.8915	270.9149	269.6090	270.8005	212.3394	212.4046	212.5294	212.4274	212.3073	163.2371	162.8299	163.2253	163.4597	163.3047	-0.4615	-0.4935	-0.4618	-0.5391	-0.4724	-1.1416	-1.1846	-1.1646	-1.2156	-1.1342	-0.2765	-0.4543	-0.1933	-0.2130	-0.1227
96	271.0943	271.1523	271.2306	269.9078	271.0888	212.5003	212.4037	212.5306	212.4739	212.4254	162.8910	162.4402	162.8270	163.1540	162.9137	-0.6753	-0.7196	-0.6778	-0.7567	-0.6872	-1.1324	-1.1723	-1.1420	-1.2464	-1.1621	-0.3873	-0.3435	-0.3298	-0.2991	-0.3490
97	271.3228	271.3601	271.4225	270.1467	271.3069	212.7556	212.5064	212.5606	212.6563	212.7331	162.5420	162.0771	162.4498	162.7638	162.4882	-0.8300	-0.8824	-0.8351	-0.9126	-0.8468	-1.0539	-1.1057	-1.0607	-1.1857	-1.0771	-0.1710	-0.0333	-0.1139	-0.2292	-0.2462
98	271.4232	271.4987	271.4999	270.2925	271.3973	212.9731	212.7036	212.6722	212.8126	212.9372	162.2312	161.7935	162.1618	162.3590	162.1460	-0.8975	-0.9518	-0.9047	-0.9750	-0.9057	-0.9369	-1.0124	-0.9456	-1.0899	-0.9625	0.1455	0.1126	0.1286	-0.0867	0.1755
99	271.3763	271.5310	271.4895	270.1116	271.2534	213.0258	212.8369	212.8111	212.8151	212.9838	161.9733	161.5991	161.9689	162.0097	161.9049	-0.8645	-0.9099	-0.8688	-0.9226	-0.8697	-0.8032	-0.8982	-0.8069	-0.9914	-0.8457	0.4417	0.2209	0.3524	0.1093	0.4223
100	271.2324	271.4463	271.4041	269.8825	271.1268	212.9126	212.8039	212.8632	212.6436	212.8611	161.7880	161.4602	161.8425	161.7854	161.7755	-0.7414	-0.7680	-0.7384	-0.7630	-0.7252	-0.6677	-0.7681	-0.6584	-0.8424	-0.6790	0.6443	0.2454	0.5248	0.2876	0.5909
101	271.1545	271.3123	271.2981	269.8504	271.2922	212.7124	212.6662	212.7707	212.3893	212.6586	161.7378	161.3876	161.7934	161.7637	161.7913	-0.5593	-0.5643	-0.5480	-0.5518	-0.5316	-0.5420	-0.6362	-0.5220	-0.6798	-0.4937	0.6400	0.1776	0.5284	0.4298	0.6893
102	271.3644	271.3081	271.3425	270.1010	271.4385	212.5177	212.5025	212.6082	212.1319	212.4522	161.8858	161.4713	161.8792	161.9023	161.8949	-0.3514	-0.3394	-0.3364	-0.3530	-0.3596	-0.4319	-0.5154	-0.4080	-0.5535	-0.3862	0.4531	0.0821	0.4446	0.4606	0.4900
103	271.9137	271.6256	271.6722	270.5694	271.8401	212.4352	212.3591	212.4513	211.9539	212.3432	162.1969	161.7695	162.1423	162.1671	162.1620	-0.1396	-0.1154	-0.1250	-0.1017	-0.1270	-0.3349	-0.4058	-0.3125	-0.4524	-0.3154	0.2102	0.0009	0.2386	0.3259	0.2288
104	272.5540	272.2667	272.2250	271.0393	272.3399	212.5295	212.3291	212.3905	212.0105	212.4988	162.5269	162.1995	162.5129	162.4735	162.5141	0.0645	0.1012	0.0792	0.1161	0.0683	-0.2463	-0.3008	-0.2242	-0.3700	-0.2564	-0.0139	-0.0885	0.0480	0.1294	0.0511
105	272.9685	272.9081	272.7843	271.4896	272.8925	212.7318	212.4790	212.5064	212.2037	212.7342	162.7335	162.5640	162.8358	162.7122	162.7620	0.2495	0.3001	0.2659	0.2954	0.2355	-0.1655	-0.2009	-0.1422	-0.2575	-0.1546	-0.1515	-0.1578	-0.0741	-0.0264	-0.1223
106	273.0649	273.1843	273.0689	271.5490	273.0245	212.8861	212.7080	212.7239	212.3010	212.8004	162.7688	162.7180	162.9926	162.7823	162.7820	0.4053	0.4633	0.4205	0.4493	0.3831	-0.0946	-0.1140	-0.0727	-0.1661	-0.0777	-0.1259	-0.1565	-0.0786	-0.0735	-0.1096
107	272.9541	273.1130	272.9754	271.2666	272.8071	212.8981	212.8180	212.8644	212.3608	212.9310	162.6935	162.6582	162.9640	162.7766	162.7373	0.5357	0.5867	0.5412	0.6083	0.5551	-0.0316	-0.0403	-0.0155	-0.0811	-0.0294	0.0622	-0.0591	0.0289	0.0646	0.1275
108	272.7842	272.8978	272.7556	270.9301	272.5808	212.7880	212.7502	212.8297	212.2625	212.7814	162.6617	162.4954	162.8312	162.8004	162.7061	0.6635	0.6977	0.6562	0.7229	0.6702	0.0267	0.0301	0.0399	0.0121	0.0444	0.3423	0.1156	0.3038	0.3092	0.3702
109	272.6792	272.6809	272.5910	270.8547	272.6149	212.6282	212.5945	212.6803	212.0721	212.5787	162.8358	162.4157	162.7646	163.0018	162.8527	0.8134	0.8358	0.8002	0.8486	0.8027	0.0726	0.0955	0.0915	0.0870	0.0991	0.6235	0.3100	0.5651	0.5317	0.5839
110	272.6736	272.5625	272.4716	270.8970	272.6886	212.4848	212.4344	212.5096	211.9174	212.4663	163.2167	162.5702	162.9034	163.3236	163.1480	0.9796	1.0047	0.9727	1.0153	0.9877	0.0821	0.1245	0.1089	0.1039	0.0918	0.7475	0.4106	0.6714	0.5453	0.6959
111	272.6593	272.5465	272.4072	270.9668	272.7425	212.3947	212.3105	212.3655	211.8472	212.4051	163.5860	162.9231	163.2076	163.6395	163.5292	1.1110	1.1459	1.1159	1.1535	1.1406	0.0343	0.0788	0.0596	0.0642	0.0357	0.5978	0.3022	0.5468	0.3516	0.5825
112	272.5192	272.4880	272.4068	270.8771	272.5645	212.3523	212.2431	212.2737	211.8224	212.3675	163.6986	163.1581	163.4561	163.7928	163.7449	1.1346	1.1687	1.1475	1.1462	1.1434	-0.0590	-0.0366	-0.0494	-0.0116	-0.0530	0.2464	0.0464	0.2449	0.0224	0.2434
113	272.2600	272.2982	272.3097	270.6173	272.2036	212.3196	212.2291	212.2642	211.7420	212.2718	163.5027	162.9932	163.3856	163.7081	163.6052	1.0024	1.0151	1.0161	0.9831	0.9957	-0.1492	-0.1576	-0.1578	-0.0765	-0.1232	-0.1485	-0.2219	-0.1097	-0.2565	-0.0614
114	271.9031	272.0550	271.9981	270.2129	271.7779	212.2560	212.2362	212.2923	211.6705	212.2485	163.1273	162.5778	163.0352	163.3601	163.1273	0.7277	0.7028	0.7392	0.6910	0.7176	-0.1846	-0.2065	-0.1955	-0.1090	-0.1681	-0.3177	-0.3924	-0.3030	-0.3170	-0.2869
115	271.4748	271.7527	271.6184	269.8043	271.4308	212.1512	212.2195	212.2860	211.6550	212.2283	162.7197	162.1483	162.6429	162.8789	162.6319	0.3743	0.3152	0.3810	0.3470	0.3924	-0.1523	-0.1590	-0.1464	-0.0836	-0.1522	-0.1050	-0.2766	-0.0759	-0.1327	-0.2008
116	271.0949	271.3765	271.3329	269.7370	271.3814	212.0576	212.1645	212.2231	211.6915	212.1567	162.3619	161.8242	162.3230	162.4228	162.2894	0.0145	-0.0579	0.0128	-0.0210	0.0332	-0.0847	-0.0681	-0.0604	-0.0118	-0.0773	0.2951	0.0258	0.2318	0.2395	0.3485
117	270.7748	271.1411	271.0792	269.9536	271.3562	212.0892	212.1343	212.1776	211.8621	212.1729	162.0949	161.6056	162.0892	162.0720	162.0509	-0.3068	-0.3691	-0.3109	-0.3247	-0.2749	-0.0257	-0.0064	-0.0002	0.0371	-0.0212	0.6760	0.2726	0.5689	0.6082	0.6507
118	270.9164	271.0750	270.8295	270.1002	271.0882	212.3363	212.2425	212.2776	212.1850	212.3560	161.9454	161.4593	161.9113	161.8959	161.9472	-0.5788	-0.6214	-0.5799	-0.6119	-0.5716	0.0086	0.0060	0.0239	0.0487	0.0040	0.8271	0.4255	0.6806	0.7838	0.8308
119	271.4747	271.4883	271.3606	270.6809	271.4290	212.7630	212.5540	212.5885	212.5907	212.7259	161.9203	161.4303	161.8819	161.8446	161.9030	-0.8077	-0.8385	-0.8098	-0.8153	-0.7810	0.0335	0.0050	0.0437	0.0541	0.0273	0.6573	0.3519	0.4648	0.6932	0.7481
120	272.2111	272.2250	272.0327	271.2022	272.0184	213.2189	213.0065	213.0411	213.0013	213.1865	162.0065	161.5512	162.0131	161.9200	162.0060	-0.9849	-1.0209	-0.9962	-0.9761	-0.9525	0.0660	0.0285	0.0783	0.0876	0.0914	0.3435	0.1312	0.3598	0.4187	0.3638
121	272.9186	272.9986	272.8042	271.7467	272.7106	213.5585	213.4258	213.4726	213.2646	213.4951	162.1854	161.7886	162.2349	162.1001	162.2044	-1.0675	-1.1213	-1.0910	-1.0288	-1.0338	0.1010	0.0690	0.1193	0.1154	0.1242	0.0351	-0.0272	0.0940	0.1288	0.0862
122	273.5033	273.6065	273.5055	272.3870	273.5275	213.7286	213.6620	213.7434	213.3639	213.6902	162.4405	162.0868	162.4974	162.3251	162.4250	-0.9918	-1.0574	-1.0246	-0.9065	-0.9330	0.1211	0.0890	0.1390	0.1483	0.1580	-0.1606	-0.1990	-0.0612	-0.1021	-0.1526
123	273.9261	273.9964	274.0102	272.6366	273.7699	213.7544	213.6977	213.7859	213.3716	213.7597	162.7501	162.4041	162.7899	162.6068	162.7213	-0.7222	-0.7688	-0.7511	-0.6533	-0.7045	0.1232	0.0758	0.1313	0.1372	0.1433	-0.1101	-0.3239	-0.0290	-0.2188	-0.2434
124	274.1553	274.1802	274.2087	272.8249	274.0404	213.6811	213.6010	213.6608	213.2983	213.6960	163.0803	162.7093	163.0824	162.9275	163.0547	-0.2963	-0.2915	-0.3031	-0.2003	-0.2737	0.1265	0.0613	0.1274	0.1222	0.1373	0.1396	-0.2702	0.1170	-0.1298	0.0935
125	274.1877	274.1807	274.1437	272.7612	274.0736	213.5366	213.4350	213.4541	213.1752	213.5632	163.3863	162.9674	163.3387	163.1936	163.3368	0.1816	0.2360	0.1993	0.2992	0.2228	0.1514	0.0853	0.1584	0.1604	0.1736	0.4676	-0.0322	0.4000	0.1704	0.4913
126	274.0681	274.0521	273.9769	272.6958	274.0732	213.3347	213.2293	213.2258	213.0130	213.3760	163.6167	163.1354	163.5047	163.4148	163.6193	0.5959	0.6633	0.6180	0.7020	0.6082	0.1967	0.1482	0.2173	0.2009	0.2049	0.7753	0.2269	0.6915	0.4972	0.7181
127	273.8665	273.8627	273.8068	272.3553	273.7034	213.0951	213.0036	213.0113	212.7647	213.0792	163.7111	163.1631	163.5398	163.5735	163.7976	0.8881	0.9231	0.8847	1.0201	0.9276	0.2445	0.2153	0.2723	0.2825	0.2870	0.8609	0.4071	0.7426	0.5980	0.7976
128	273.6885	273.6556	273.6622	272.3083	273.7020	212.8418	212.7899	212.8211	212.4667	212.8029	163.6090	163.0032	163.4150	163.6426	163.7631	1.0812	1.0714	1.0506	1.2210	1.1370	0.2835	0.2628	0.3078	0.3095	0.2964	0.6011	0.2894	0.5275	0.3668	0.5851
129	273.6829	273.5160	273.5990	272.2555	273.6484	212.5863	212.6068	212.6538	212.1861	212.5815	163.2894	162.6526	163.1192	163.5777	163.4899	1.2300	1.2077	1.2008	1.3129	1.2175	0.3213	0.3058	0.3399	0.3778	0.3456	0.1095	-0.0563	0.2054	-0.0830	0.0957
130	273.9070	273.5991	273.7102	272.4811	273.8041	212.3535	212.4327	212.4823	211.9857	212.3975	162.8161	162.1791	162.6890	163.3417	162.9641	1.3454	1.3497	1.3381	1.3946	1.3299	0.3676	0.3707	0.3904	0.4434	0.3917	-0.2772	-0.3797	-0.2948	-0.3758	-0.1973
131	274.2015	273.9398	273.9812	272.6007	273.9930	212.2329	212.2818	212.3323	211.9420	212.2881	162.3162	161.6805	162.2171	162.9485	162.3443	1.3700	1.4132	1.3821	1.3879	1.3530	0.4134	0.4505	0.4473	0.5460	0.4735	-0.1328	-0.4709	-0.1417	-0.3004	-0.2364
132	274.3424	274.2996	274.2867	272.8090	274.2537	212.3443	212.2678	212.3226	212.1047	212.3703	161.8931	161.2677	161.8049	162.4696	161.8054	1.2313	1.2860	1.2479	1.1973	1.1939	0.4333	0.5024	0.4722	0.5727	0.4597	0.3378	-0.1691	0.3923	0.0568	0.2690
133	274.2633	274.4160	274.3317	272.6257	274.1219	212.7050	212.5021	212.5594	212.4452	212.6713	161.5853	161.0310	161.5384	162.0781	161.5283	0.9199	0.9412	0.9191	0.8694	0.9004	0.4121	0.4952	0.4430	0.5860	0.4514	0.6982	0.1300	0.5997	0.4020	0.7412
134	274.0034	274.3111	274.1177	272.2362	273.8927	213.1677	212.9602	212.9984	212.8258	213.0945	161.4196	160.9256	161.4113	161.8374	161.4091	0.4996	0.4772	0.4843	0.4036	0.4649	0.3642	0.4474	0.3807	0.5527	0.3894	0.6202	0.2974	0.6476	0.5081	0.7334
135	273.6195	274.0394	273.7944	271.8847	273.6096	213.5320	213.4429	213.4634	213.1006	213.4666	161.4421	160.9255	161.4080	161.8106	161.4472	0.0439	0.0136	0.0394	-0.0537	0.0287	0.3214	0.4091	0.3312	0.5441	0.3569	0.2071	0.2281	0.0138	0.2723	0.2020
136	273.3185	273.6465	273.5279	271.7373	273.4447	213.6951	213.7298	213.7688	213.1787	213.6331	161.6466	161.1244	161.6066	161.9499	161.6204	-0.4211	-0.4205	-0.4078	-0.5027	-0.4008	0.3022	0.4089	0.3171	0.5426	0.3277	-0.1633	-0.0151	-0.0853	-0.1028	-0.2319
137	273.4260	273.4366	273.3308	272.0312	273.6643	213.6757	213.7797	213.8387	213.1208	213.6530	161.9194	161.5122	161.9510	162.1554	161.8951	-0.9083	-0.8754	-0.8834	-1.0452	-0.9353	0.2977	0.4278	0.3197	0.5488	0.3136	-0.1151	-0.2189	-0.4026	-0.3503	-0.2811
138	274.0011	273.7127	273.6508	272.5987	274.0877	213.5463	213.6779	213.7320	212.9447	213.5148	162.0978	161.9122	162.2644	162.3027	162.1222	-1.4112	-1.3752	-1.3898	-1.5316	-1.4399	0.2879	0.4281	0.3087	0.5698	0.3200	0.1949	-0.4018	0.2622	-0.4591	0.0623
139	274.6955	274.4315	274.3078	273.1930	274.5300	213.3960	213.5056	213.5321	212.7641	213.3645	162.0645	162.1185	162.3927	162.3512	162.1901	-1.8619	-1.8429	-1.8446	-1.9702	-1.8788	0.2676	0.3994	0.2797	0.5295	0.2758	0.4502	-0.4897	0.4870	-0.4386	0.3900
140	275.1389	275.1459	275.0131	273.6678	275.0793	213.3197	213.3460	213.3344	212.6822	213.3105	161.8139	162.0318	162.2824	162.3412	162.0447	-2.1569	-2.1437	-2.1395	-2.2325	-2.1695	0.2499	0.3680	0.2566	0.5161	0.2647	0.5931	-0.3885	0.5506	-0.3050	0.4854
141	275.2548	275.4701	275.4096	273.7329	275.2050	213.3748	213.2937	213.2748	212.7671	213.3837	161.4983	161.7365	162.0015	162.3661	161.7898	-2.2260	-2.1887	-2.1974	-2.2401	-2.1983	0.2454	0.3601	0.2572	0.5216	0.2806	0.6420	-0.1581	0.5342	-0.0782	0.5259
142	275.1630	275.4511	275.3537	273.6161	275.0622	213.5347	213.3965	213.3990	212.9633	213.5469	161.3675	161.4540	161.7261	162.5868	161.6542	-2.0742	-2.0016	-2.0343	-2.0297	-2.0263	0.2422	0.3646	0.2652	0.5349	0.2981	0.6252	0.0882	0.4763	0.1512	0.6228
143	275.0352	275.2547	275.1955	273.5155	275.0325	213.7128	213.6106	213.6356	213.1850	213.7419	161.5582	161.3721	161.6464	163.0078	161.7204	-1.7661	-1.6732	-1.7297	-1.7027	-1.7551	0.2092	0.3363	0.2380	0.5043	0.2557	0.5355	0.3243	0.5534	0.2333	0.5438
144	275.0568	275.0632	275.0828	273.6096	275.0967	213.8339	213.8288	213.8736	213.3435	213.8545	161.9556	161.5550	161.8178	163.5238	162.0245	-1.3640	-1.2721	-1.3407	-1.2898	-1.3658	0.1210	0.2355	0.1443	0.4084	0.1665	0.3332	0.3016	0.3672	0.0736	0.3626
145	275.2894	275.0843	275.0724	273.7820	275.2657	213.8794	213.9647	214.0223	213.4174	213.8846	162.3181	161.8924	162.1461	163.9065	162.3164	-0.8949	-0.8122	-0.8719	-0.8142	-0.9078	-0.0223	0.0622	-0.0130	0.2691	0.0118	-0.0054	-0.0383	0.0407	-0.3133	0.0110
146	275.5732	275.3438	275.2525	274.1136	275.5763	213.8826	214.0067	214.0604	213.4500	213.8837	162.4979	162.1454	162.4652	164.0824	162.5011	-0.3757	-0.2949	-0.3468	-0.2339	-0.3445	-0.1968	-0.1460	-0.1995	0.0687	-0.1906	-0.3782	-0.3612	-0.3236	-0.6697	-0.2760
147	275.7042	275.6117	275.5133	274.2598	275.6852	213.9013	214.0021	214.0381	213.4765	213.8816	162.5033	162.1673	162.6123	164.0495	162.4675	0.1518	0.2354	0.1885	0.3204	0.2043	-0.3727	-0.3459	-0.3784	-0.1403	-0.3882	-0.4477	-0.6058	-0.5039	-0.7788	-0.5129
148	275.6386	275.6644	275.6348	274.1945	275.6057	213.9804	214.0177	214.0242	213.5662	213.9646	162.4142	162.0097	162.5274	163.8849	162.3478	0.6271	0.7008	0.6537	0.7748	0.6523	-0.5310	-0.5143	-0.5321	-0.2909	-0.5143	-0.1379	-0.4589	-0.1112	-0.5632	-0.2318
149	275.4566	275.5323	275.4738	273.9393	275.3363	214.1171	214.0972	214.0738	213.7169	214.1108	162.2870	161.7925	162.3066	163.6601	162.2362	1.0082	1.0535	1.0061	1.1743	1.0514	-0.6682	-0.6513	-0.6631	-0.4446	-0.6518	0.2724	-0.0595	0.2357	-0.1681	0.3023
150	275.2618	275.3314	275.2366	273.7358	275.1553	214.2598	214.2264	214.1871	213.8518	214.2384	162.1199	161.5738	162.0515	163.4084	162.1030	1.2919	1.3040	1.2680	1.4311	1.3221	-0.7891	-0.7679	-0.7799	-0.5830	-0.7754	0.6386	0.1788	0.4977	0.1472	0.5352
151	275.1661	275.1474	275.1058	273.6313	275.1320	214.3473	214.3393	214.3015	213.9044	214.3156	161.8896	161.3411	161.8055	163.1306	161.9197	1.4911	1.4853	1.4651	1.5873	1.4993	-0.9000	-0.8722	-0.8887	-0.6773	-0.8658	0.7401	0.2744	0.6989	0.3039	0.7673
152	275.2282	275.0897	275.0909	273.6459	275.1515	214.3509	214.3732	214.3534	213.8894	214.3326	161.6052	161.0832	161.5742	162.8015	161.5827	1.5971	1.5957	1.5864	1.6911	1.6406	-1.0051	-0.9676	-0.9926	-0.7918	-0.9703	0.5446	0.0724	0.4237	0.3073	0.6076
153	275.3662	275.2042	275.2040	273.8187	275.3611	214.2816	214.3185	214.3187	213.7962	214.2612	161.3081	160.8297	161.3560	162.4567	161.2607	1.5682	1.5841	1.5786	1.6454	1.6168	-1.1062	-1.0559	-1.0928	-0.9107	-1.0755	0.2844	-0.1495	0.3101	0.2404	0.3076
154	275.4299	275.3579	275.3446	273.8611	275.4773	214.1713	214.2095	214.2146	213.6540	214.1421	161.0586	160.6111	161.1674	162.1854	161.0396	1.3640	1.3897	1.3914	1.4769	1.4633	-1.1986	-1.1357	-1.1871	-1.0019	-1.1759	0.0496	-0.2056	0.1189	0.0642	0.1147
155	275.3554	275.3755	275.3517	273.7960	275.3993	214.0518	214.0862	214.0919	213.5088	214.0358	160.9359	160.4570	161.0398	162.0379	160.9310	0.9921	1.0015	1.0176	1.0822	1.0887	-1.2653	-1.1937	-1.2605	-1.0670	-1.2480	-0.1666	-0.3062	-0.0197	-0.1462	-0.0463
156	275.1836	275.2492	275.1616	273.5774	275.1224	213.9455	213.9762	213.9786	213.3873	213.9407	160.9736	160.4412	161.0074	162.0514	160.9739	0.5111	0.4880	0.5222	0.5698	0.5624	-1.2749	-1.1990	-1.2817	-1.0923	-1.2762	-0.2856	-0.4081	-0.1054	-0.3776	-0.2853
157	274.9856	275.0661	274.9139	273.3253	274.8617	213.8642	213.8949	213.8969	213.2911	213.8602	161.0810	160.5875	161.0721	162.1418	161.0677	0.0017	-0.0413	0.0104	0.0421	0.0430	-1.1932	-1.1128	-1.2115	-1.0164	-1.2037	-0.2063	-0.4069	-0.1777	-0.4836	-0.2215
158	274.8387	274.8864	274.7661	273.1303	274.7210	213.8164	213.8500	213.8560	213.2414	213.8248	161.1180	160.7514	161.1398	162.1903	161.1060	-0.4624	-0.5015	-0.4602	-0.4484	-0.4379	-1.0082	-0.9140	-1.0283	-0.8436	-1.0312	0.0080	-0.2632	-0.0176	-0.3940	0.0571
159	274.8117	274.7753	274.7296	273.0404	274.7077	213.8153	213.8474	213.8636	213.2594	213.8406	161.0262	160.7866	161.1269	162.0885	160.9844	-0.8322	-0.8516	-0.8360	-0.8315	-0.8265	-0.7431	-0.6228	-0.7494	-0.6021	-0.7835	0.2261	-0.0851	0.2409	-0.2077	0.2235
160	274.9050	274.8049	274.8113	273.0760	274.8078	213.8794	213.8968	213.9179	213.3573	213.9118	160.8056	160.7161	161.0312	161.8375	160.7720	-1.0907	-1.0875	-1.0909	-1.0684	-1.0619	-0.4458	-0.2971	-0.4329	-0.3048	-0.4746	0.3482	0.0509	0.3380	-0.1619	0.2672
161	275.0351	274.9601	274.9843	273.3092	275.0745	214.0174	214.0105	214.0304	213.5163	214.0294	160.4933	160.5316	160.8332	161.5722	160.5554	-1.2448	-1.2247	-1.2403	-1.2313	-1.2357	-0.1623	0.0010	-0.1407	-0.0325	-0.1800	0.3110	0.0623	0.2667	-0.2584	0.2808
162	275.1094	275.1298	275.1338	273.4221	275.1591	214.2088	214.1872	214.2038	213.7150	214.2025	160.2994	160.2325	160.5134	161.4920	160.4014	-1.3083	-1.2804	-1.2997	-1.2998	-1.3014	0.0841	0.2412	0.1014	0.2486	0.1139	0.1495	-0.0460	0.1318	-0.3613	0.1366
163	275.0896	275.2191	275.1709	273.4086	275.0709	214.4038	214.3940	214.4040	213.9140	214.3988	160.5491	160.0957	160.3778	161.7123	160.4845	-1.2851	-1.2594	-1.2781	-1.2996	-1.3012	0.2960	0.4356	0.3056	0.4564	0.3144	-0.0257	-0.1590	-0.0450	-0.3636	0.0534
164	274.9865	275.2063	275.0833	273.3380	274.9562	214.5520	214.5739	214.5793	214.0638	214.5531	161.2667	160.4250	160.7501	162.2174	161.0329	-1.1670	-1.1475	-1.1700	-1.1767	-1.1768	0.4803	0.6069	0.4899	0.6485	0.4987	-0.1067	-0.1880	-0.0934	-0.2418	-0.0846
165	274.8511	275.1095	274.9420	273.2587	274.8700	214.6324	214.6823	214.6883	214.1420	214.6301	162.0091	161.2038	161.4568	162.7661	161.8813	-0.9488	-0.9264	-0.9624	-0.9747	-0.9800	0.6295	0.7491	0.6463	0.8031	0.6439	-0.0540	-0.1220	-0.0232	-0.0717	-0.0517
166	274.7832	274.9976	274.8163	273.2866	274.8549	214.6603	214.7159	214.7247	214.1540	214.6431	162.3055	161.7809	162.0200	163.0934	162.4005	-0.6455	-0.6042	-0.6498	-0.6589	-0.6641	0.7267	0.8321	0.7413	0.9016	0.7305	0.0894	-0.0124	0.1202	-0.0175	0.0578
167	274.8988	274.9980	274.8318	273.4364	274.9243	214.6711	214.7054	214.7132	214.1368	214.6428	162.1845	161.6533	162.0511	162.9713	162.1861	-0.2950	-0.2292	-0.2849	-0.2703	-0.2753	0.7695	0.8446	0.7729	0.9396	0.7656	0.2642	0.0890	0.2635	-0.0417	0.2068
168	275.2451	275.2147	275.1013	273.8058	275.2988	214.6946	214.6909	214.6919	214.1345	214.6624	161.8464	161.2417	161.7665	162.6553	161.8483	0.0552	0.1345	0.0712	0.0746	0.0535	0.7854	0.8232	0.7795	0.9361	0.7627	0.4319	0.1610	0.3718	-0.0595	0.3219
169	275.7478	275.6473	275.5627	274.2590	275.7367	214.7318	214.6988	214.6870	214.1523	214.7041	161.4830	160.8652	161.4161	162.1519	161.3308	0.3673	0.4428	0.3828	0.3822	0.3566	0.8167	0.8310	0.8123	0.9775	0.8172	0.5428	0.1880	0.4712	-0.0212	0.4570
170	276.2567	276.1734	276.0872	274.7350	276.2111	214.7537	214.7229	214.7043	214.1637	214.7375	161.1999	160.6270	161.1829	161.7385	161.1016	0.6224	0.6848	0.6331	0.6623	0.6399	0.8869	0.9035	0.8953	1.0756	0.9139	0.5251	0.1391	0.4747	0.0093	0.5076
171	276.6389	276.6105	276.5302	275.1005	276.5619	214.7296	214.7314	214.7230	214.1332	214.7192	161.0887	160.4561	160.9637	161.5437	161.0544	0.8122	0.8646	0.8209	0.8528	0.8202	0.9796	1.0154	1.0024	1.1779	1.0034	0.3438	0.0016	0.3283	-0.0722	0.3409
172	276.8356	276.8292	276.7394	275.2841	276.7650	214.6547	214.7017	214.7065	214.0489	214.6423	161.1566	160.4104	160.8995	161.6010	161.1573	0.9234	0.9732	0.9367	0.9561	0.9156	1.0505	1.1040	1.0783	1.2593	1.0751	0.0272	-0.2028	0.0584	-0.2605	0.0346
173	276.8521	276.8141	276.6951	275.3083	276.7922	214.5556	214.6381	214.6541	213.9445	214.5458	161.2931	160.5679	161.0667	161.7073	161.2487	0.9351	0.9833	0.9548	0.9571	0.9221	1.0572	1.1230	1.0860	1.2794	1.0816	-0.3468	-0.4394	-0.2797	-0.4834	-0.3109
174	276.7193	276.6231	276.4930	275.1924	276.7015	214.4917	214.5642	214.5850	213.8831	214.4886	161.3837	160.8158	161.3373	161.7959	161.3840	0.8346	0.8719	0.8549	0.8713	0.8345	0.9825	1.0657	1.0205	1.2227	1.0170	-0.5598	-0.5852	-0.5250	-0.5821	-0.5593
175	276.4678	276.3202	276.2105	275.0286	276.5207	214.5452	214.5339	214.5605	213.9245	214.5246	161.3974	161.0013	161.5329	161.7761	161.3877	0.6371	0.6513	0.6500	0.6673	0.6344	0.8381	0.9485	0.8896	1.1241	0.9041	-0.4273	-0.5037	-0.4009	-0.5440	-0.5152
176	276.1278	275.9482	275.8786	274.8043	276.2239	214.7530	214.6260	214.6522	214.0958	214.7072	161.3784	161.0849	161.5967	161.8002	161.4407	0.3830	0.3712	0.3855	0.4131	0.3902	0.6471	0.7876	0.6969	0.9990	0.7461	-0.1266	-0.2704	-0.1212	-0.4516	-0.1610
177	275.7399	275.5397	275.5170	274.4976	275.8058	215.0143	214.8499	214.8502	214.3614	215.0279	161.4264	161.1091	161.5837	161.8351	161.3877	0.1131	0.0858	0.1097	0.1269	0.1117	0.4267	0.5901	0.4571	0.8125	0.5168	0.1236	-0.1017	0.0693	-0.3564	0.1178
178	275.3521	275.1357	275.1493	274.0921	275.3115	215.1132	215.0240	215.0019	214.5591	215.2346	161.6417	161.1870	161.6074	162.0476	161.5866	-0.1537	-0.1821	-0.1560	-0.1521	-0.1580	0.1857	0.3589	0.1926	0.5987	0.2538	0.2398	0.0555	0.2248	-0.2590	0.2342
179	275.0002	274.7832	274.8096	273.6304	274.8594	214.8918	214.8685	214.8806	214.6116	215.1400	162.0124	161.4287	161.7935	162.3481	161.9149	-0.4199	-0.4443	-0.4190	-0.4454	-0.4425	-0.0694	0.1001	-0.0804	0.3404	-0.0563	0.1789	0.1459	0.1479	-0.1940	0.2005
180	274.7046	274.5101	274.5356	273.2206	274.5495	214.4005	214.3933	214.4399	214.3810	214.6001	162.3858	161.7904	162.0902	162.6226	162.2854	-0.6884	-0.7149	-0.6897	-0.7167	-0.7060	-0.3248	-0.1712	-0.3477	0.0563	-0.3486	-0.0030	0.1054	0.0329	-0.1716	0.0190
181	274.4971	274.3188	274.3625	272.9327	274.3769	213.8074	213.7896	213.8530	213.9789	213.9285	162.5935	162.0519	162.3416	162.8754	162.6972	-0.9393	-0.9761	-0.9469	-0.9686	-0.9487	-0.5535	-0.4242	-0.5855	-0.1700	-0.5705	-0.2287	-0.0510	-0.1584	-0.2009	-0.2223
182	274.4274	274.2342	274.3144	272.8291	274.3816	213.2741	213.1964	213.2250	213.3947	213.1794	162.5807	162.0439	162.4286	162.9166	162.6273	-1.1280	-1.1743	-1.1397	-1.1562	-1.1280	-0.7173	-0.6115	-0.7525	-0.3424	-0.7242	-0.4501	-0.2300	-0.3898	-0.2259	-0.3343
183	274.5186	274.3086	274.3979	272.8974	274.4984	212.8514	212.7573	212.7563	212.9029	212.7720	162.4048	161.8301	162.2973	162.8402	162.4613	-1.2075	-1.2498	-1.2174	-1.2316	-1.2000	-0.7833	-0.6886	-0.8142	-0.4383	-0.7972	-0.5987	-0.3995	-0.4973	-0.2201	-0.4923
184	274.7233	274.5398	274.6004	273.1069	274.7345	212.5261	212.5127	212.4952	212.4946	212.4728	162.1571	161.5501	162.0609	162.6174	162.1477	-1.1593	-1.1793	-1.1610	-1.1742	-1.1455	-0.7461	-0.6479	-0.7622	-0.4368	-0.7518	-0.6111	-0.4982	-0.5299	-0.2106	-0.5358
185	274.9498	274.8328	274.8442	273.3475	274.9638	212.3054	212.3324	212.3206	212.3380	212.3831	161.9102	161.2907	161.7969	162.3876	161.8957	-1.0065	-0.9958	-1.0004	-1.0247	-1.0051	-0.6394	-0.5335	-0.6360	-0.3378	-0.6323	-0.5061	-0.4859	-0.4525	-0.2037	-0.4544
186	275.1266	275.0656	275.0488	273.5784	275.1441	212.2436	212.2320	212.2753	212.3916	212.3661	161.7077	161.0914	161.5961	162.1716	161.7094	-0.7967	-0.7620	-0.7871	-0.8039	-0.7949	-0.5165	-0.4111	-0.4999	-0.2507	-0.5208	-0.3706	-0.3993	-0.3179	-0.2065	-0.3576
187	275.2298	275.1755	275.1686	273.7416	275.2484	212.4079	212.3275	212.4219	212.6468	212.4899	161.5680	160.9677	161.4545	162.0413	161.5733	-0.5678	-0.5235	-0.5586	-0.5904	-0.5881	-0.4127	-0.3220	-0.3968	-0.1633	-0.3918	-0.2495	-0.2988	-0.2228	-0.2280	-0.2617
188	275.2555	275.1643	275.1995	273.7848	275.2239	212.8161	212.6617	212.7348	213.0768	212.8311	161.4935	160.9277	161.4237	161.9795	161.4948	-0.3305	-0.2853	-0.3223	-0.3477	-0.3519	-0.3284	-0.2570	-0.3181	-0.0992	-0.2923	-0.1272	-0.1760	-0.1298	-0.2199	-0.1270
189	275.1743	275.0422	275.1278	273.7752	275.1994	213.3890	213.1910	213.2162	213.6168	213.3478	161.4830	160.9670	161.4797	161.9486	161.4649	-0.0759	-0.0285	-0.0672	-0.0564	-0.0599	-0.2500	-0.1813	-0.2359	-0.0334	-0.2070	0.0161	-0.0088	-0.0134	-0.1252	0.0067
190	274.9281	274.7856	274.8912	273.7024	275.0996	213.9611	213.7884	213.7971	214.1461	213.9205	161.5449	161.0731	161.5853	161.9920	161.5334	0.2006	0.2558	0.2130	0.1953	0.1812	-0.1826	-0.0941	-0.1551	0.0244	-0.1503	0.1539	0.1632	0.1188	0.0374	0.1443
191	274.4941	274.3641	274.4600	273.5181	274.7880	214.3666	214.2632	214.2948	214.5081	214.3420	161.6975	161.2436	161.7307	162.1081	161.6853	0.4862	0.5492	0.5014	0.4889	0.4748	-0.1543	-0.0443	-0.1206	0.0518	-0.1452	0.2112	0.2313	0.2074	0.1885	0.2234
192	273.9479	273.8118	273.8770	273.1246	274.1785	214.5363	214.4775	214.5447	214.6578	214.5286	161.9462	161.4885	161.9353	162.3014	161.9110	0.7548	0.8186	0.7678	0.7732	0.7688	-0.1861	-0.0780	-0.1642	0.0099	-0.1765	0.1338	0.1151	0.1580	0.2222	0.1514
193	273.4151	273.2241	273.2640	272.5482	273.4230	214.5132	214.4554	214.5337	214.5683	214.4731	162.2596	161.8005	162.2091	162.5695	162.2357	0.9786	1.0345	0.9852	0.9720	0.9600	-0.2588	-0.1778	-0.2601	-0.0599	-0.2515	-0.0523	-0.0960	-0.0268	0.1118	-0.0413
194	272.9597	272.7203	272.7196	271.8997	272.7520	214.3925	214.3159	214.3807	214.3651	214.3462	162.5752	162.1326	162.5164	162.8216	162.5372	1.1343	1.1781	1.1373	1.1233	1.1123	-0.3210	-0.2656	-0.3372	-0.1005	-0.3004	-0.3082	-0.3046	-0.2730	-0.1116	-0.2659
195	272.5804	272.3753	272.3699	271.3062	272.3367	214.2724	214.1590	214.2013	214.1229	214.1704	162.8327	162.4144	162.7903	163.0572	162.8249	1.1998	1.2326	1.2063	1.2176	1.2221	-0.3339	-0.2749	-0.3427	-0.1068	-0.3191	-0.6102	-0.5306	-0.5502	-0.3583	-0.4994
196	272.3114	272.1291	272.2023	270.9022	272.1258	214.2265	214.0455	214.0710	213.9735	214.1402	163.0014	162.5981	162.9831	163.2375	163.0468	1.1539	1.1770	1.1669	1.1771	1.1705	-0.3071	-0.2160	-0.2945	-0.0988	-0.3245	-0.8357	-0.6768	-0.7824	-0.5346	-0.7836
197	272.2373	271.9965	272.1466	270.8293	272.1829	214.2498	214.0141	214.0221	213.9308	214.2088	163.0816	162.6803	163.0818	163.3597	163.1363	0.9872	0.9964	1.0046	1.0040	0.9922	-0.2862	-0.1659	-0.2590	-0.0607	-0.2761	-0.7602	-0.5692	-0.7758	-0.5087	-0.7951
198	272.3837	272.1057	272.2637	270.9470	272.3235	214.2361	214.0311	214.0476	213.9347	214.2846	163.0889	162.6860	163.0987	163.4345	163.1470	0.7179	0.7031	0.7301	0.7348	0.7329	-0.3042	-0.1835	-0.2841	-0.0606	-0.2849	-0.3410	-0.2248	-0.3886	-0.1842	-0.3468
199	272.6621	272.4555	272.5171	271.1711	272.6008	214.0819	213.9612	214.0106	213.8546	214.1644	163.0419	162.6429	163.0591	163.4711	163.0984	0.3929	0.3477	0.3917	0.3951	0.3872	-0.3481	-0.2501	-0.3452	-0.0976	-0.3247	0.2262	0.2248	0.1651	0.3348	0.2492
200	272.9493	272.8855	272.8102	271.3782	272.8803	213.8029	213.7341	213.8094	213.5888	213.8036	162.9612	162.5705	162.9857	163.4805	163.0134	0.0749	0.0035	0.0595	0.0790	0.0730	-0.3727	-0.2922	-0.3800	-0.0816	-0.3281	0.1865	0.6231	0.6826	0.7541	0.6359
201	273.1850	273.2382	273.0854	271.6144	273.1391	213.4834	213.4532	213.5243	213.2092	213.4024	162.8807	162.4881	162.9101	163.4980	162.9528	-0.1759	-0.2614	-0.2006	-0.1633	-0.1608	-0.3423	-0.2540	-0.3448	-0.1012	-0.3662	-0.0818	0.3338	-0.2254	0.8450	-0.0869
202	273.3887	273.4685	273.3307	271.8748	273.3839	213.1620	213.2258	213.2681	212.8363	213.1054	162.8594	162.4285	162.8692	163.5809	162.9367	-0.3192	-0.4057	-0.3471	-0.2989	-0.3024	-0.2560	-0.1418	-0.2485	-0.0158	-0.2754	-0.3446	-0.2479	-0.4283	0.5621	-0.4216
203	273.6141	273.6249	273.5622	272.0977	273.5571	212.8727	213.0191	213.0355	212.5448	212.8691	162.9653	162.4464	162.9155	163.7414	163.0002	-0.3450	-0.4230	-0.3716	-0.3255	-0.3346	-0.1344	0.0005	-0.1226	0.1302	-0.1297	-0.5404	-0.4199	-0.4288	0.1207	-0.4563
204	273.8799	273.7845	273.7971	272.3048	273.7596	212.7363	212.8142	212.8112	212.4794	212.7908	163.2195	162.6004	163.0926	163.9939	163.2038	-0.2729	-0.3368	-0.2966	-0.2699	-0.2722	0.0099	0.1482	0.0177	0.2582	0.0113	-0.5820	-0.0605	-0.2932	-0.1088	-0.4003
205	274.1321	273.9750	274.0057	272.4689	273.9824	212.8638	212.7829	212.7926	212.6848	212.9119	163.5367	162.8945	163.3774	164.2724	163.5071	-0.1419	-0.1882	-0.1608	-0.1104	-0.1149	0.1825	0.3158	0.1856	0.3883	0.1399	-0.4287	0.3851	-0.0524	0.0157	-0.3226
206	274.2882	274.1375	274.1689	272.5075	274.1564	213.1898	213.0385	213.0567	213.0594	213.2100	163.7479	163.1898	163.6344	164.4634	163.7560	0.0047	-0.0222	-0.0026	0.0360	0.0292	0.3905	0.5257	0.3960	0.6012	0.3712	-0.1770	0.6242	-0.1594	0.3124	-0.1409
207	274.3139	274.1948	274.2470	272.4851	274.2478	213.5087	213.4687	213.4489	213.4492	213.5622	163.7221	163.2378	163.6651	164.4881	163.7843	0.1312	0.1233	0.1303	0.1715	0.1574	0.6193	0.7660	0.6319	0.8288	0.6264	0.0124	0.3746	-0.0010	0.4521	-0.0223
208	274.2422	274.1388	274.2085	272.3659	274.1588	213.6559	213.8268	213.7799	213.6924	213.7204	163.4709	162.9683	163.4048	164.3117	163.5314	0.2152	0.2251	0.2138	0.2612	0.2396	0.8275	0.9831	0.8463	1.0212	0.8367	0.0125	-0.1516	-0.0673	0.2996	0.0229
209	274.1367	274.0213	274.0888	272.2761	274.0808	213.6069	213.9480	213.9232	213.7975	213.7193	163.1110	162.5658	163.0216	163.9450	163.0773	0.2503	0.2749	0.2503	0.2885	0.2605	0.9640	1.1108	0.9829	1.1041	0.9391	-0.1493	-0.4676	-0.2174	-0.0219	-0.0884
210	274.0478	273.8998	273.9594	272.2133	274.0203	213.4808	213.8451	213.8641	213.8083	213.5766	162.7457	162.2055	162.6780	163.4592	162.6362	0.2473	0.2812	0.2476	0.2625	0.2293	0.9933	1.1107	1.0048	1.1130	0.9672	-0.3171	-0.2675	-0.3633	-0.1554	-0.1872
211	273.9633	273.8016	273.8403	272.2162	273.9769	213.4908	213.6883	213.7245	213.8568	213.5035	162.4283	161.9504	162.4333	163.0098	162.3509	0.2328	0.2706	0.2281	0.2318	0.2094	0.9126	0.9902	0.9146	1.0225	0.9049	-0.3568	0.3018	-0.4147	-0.0001	-0.2496
212	273.7899	273.6759	273.6628	272.2708	273.9425	213.7757	213.7012	213.7322	214.0435	213.6861	162.2239	161.7437	162.2341	162.7302	162.2168	0.2359	0.2777	0.2244	0.2630	0.2553	0.7536	0.7921	0.7451	0.8381	0.7488	-0.2300	0.5525	-0.2632	0.3655	-0.1180
213	273.4394	273.3974	273.3527	272.1570	273.6507	214.2283	213.9896	213.9919	214.3665	214.1247	162.2184	161.6285	162.1372	162.6605	162.2038	0.2665	0.3187	0.2559	0.2865	0.2806	0.5604	0.5665	0.5420	0.6355	0.5568	-0.0016	0.2733	-0.0506	0.6312	-0.0138
214	272.9489	272.9287	272.8727	271.8221	273.1208	214.5849	214.4228	214.3778	214.6415	214.5425	162.4234	161.7455	162.2857	162.7831	162.3674	0.3029	0.3686	0.3004	0.3004	0.2963	0.3569	0.3427	0.3383	0.4257	0.3650	0.2111	-0.2070	0.1832	0.5520	0.0679
215	272.4499	272.3816	272.2989	271.3175	272.4649	214.6845	214.7103	214.7090	214.6976	214.6586	162.7271	162.1045	162.6318	163.0031	162.6646	0.3045	0.3731	0.3077	0.2903	0.2932	0.1309	0.1078	0.1223	0.1563	0.0938	0.2967	-0.3474	0.2252	0.2113	0.1488
216	272.0081	271.8977	271.7388	270.7213	271.8552	214.5462	214.7166	214.7814	214.5041	214.5116	162.9795	162.5253	163.0066	163.2174	162.9748	0.2452	0.2949	0.2437	0.2229	0.2350	-0.1524	-0.1868	-0.1525	-0.1585	-0.1937	0.2393	-0.1459	0.1822	-0.0254	0.2213
217	271.5887	271.5644	271.3780	270.1511	271.4400	214.2651	214.5199	214.6018	214.1064	214.1807	163.1007	162.8041	163.2582	163.3231	163.1146	0.1360	0.1517	0.1242	0.0716	0.0866	-0.5140	-0.5756	-0.5190	-0.5029	-0.5258	0.1508	0.2559	0.0816	0.0514	0.1743
218	271.2167	271.2680	271.1546	269.7657	271.2047	213.9848	214.2197	214.2950	213.7224	213.9291	163.0980	162.8900	163.3350	163.3493	163.1138	0.0146	0.0021	-0.0015	-0.0415	-0.0062	-0.9310	-1.0271	-0.9484	-0.9158	-0.9273	0.1376	0.5191	0.0700	0.2958	0.1256
219	271.0682	271.0231	270.9941	269.6650	271.1645	213.8978	213.9600	213.9952	213.5446	213.8448	163.0316	162.8343	163.2701	163.3153	163.0402	-0.0892	-0.1097	-0.0975	-0.1606	-0.1125	-1.3415	-1.4503	-1.3574	-1.3263	-1.3400	0.2031	0.6199	0.1427	0.5155	0.1754
220	271.3060	271.0879	271.1459	269.8502	271.3443	214.0933	213.9318	213.9397	213.6610	214.0294	162.9916	162.7183	163.1280	163.2728	162.9792	-0.1727	-0.1892	-0.1702	-0.2255	-0.1731	-1.6814	-1.7617	-1.6768	-1.6175	-1.6427	0.2586	0.2946	0.2281	0.6056	0.2600
221	271.8674	271.5771	271.6321	270.2670	271.7601	214.4262	214.2004	214.1818	213.9369	214.3880	163.0535	162.6516	163.0340	163.3403	163.0469	-0.2426	-0.2644	-0.2424	-0.2924	-0.2355	-1.9202	-1.9523	-1.8879	-1.8341	-1.8870	0.2017	-0.0440	0.2047	0.5186	0.2009
222	272.4938	272.3169	272.2718	270.9087	272.4428	214.6554	214.5736	214.5425	214.1397	214.6576	163.2143	162.7125	163.0831	163.5293	163.2483	-0.2813	-0.3263	-0.2980	-0.3059	-0.2548	-2.0638	-2.0647	-2.0150	-1.9601	-2.0419	0.0163	-0.3211	0.0094	0.2557	0.0099
223	272.9529	272.9723	272.8813	271.3884	272.9728	214.6711	214.7516	214.7671	214.1211	214.6528	163.3902	162.8828	163.2546	163.7121	163.3947	-0.2415	-0.3105	-0.2741	-0.2782	-0.2453	-2.1250	-2.1250	-2.0797	-1.9865	-2.0962	-0.2354	-0.3279	-0.2263	-0.0685	-0.1964
224	273.1758	273.3374	273.2698	271.6523	273.1571	214.5167	214.6807	214.7101	213.9813	214.5322	163.4924	163.0588	163.4550	163.8050	163.4538	-0.0839	-0.1518	-0.1134	-0.1241	-0.1051	-2.0992	-2.1196	-2.0729	-1.9487	-2.0907	-0.4700	0.0360	-0.4227	-0.3123	-0.4144
225	273.2188	273.4295	273.3835	271.7483	273.2167	214.2725	214.4901	214.5108	213.7652	214.2726	163.4946	163.1411	163.5795	163.8067	163.4770	0.1784	0.1406	0.1683	0.1643	0.1721	-1.9732	-2.0161	-1.9708	-1.8037	-1.9724	-0.5997	0.2346	-0.5335	-0.3807	-0.5655
226	273.1929	273.3497	273.3387	271.7447	273.1976	214.0150	214.2499	214.2615	213.5663	214.0242	163.4440	163.1124	163.5873	163.7454	163.4524	0.4785	0.4740	0.4858	0.4787	0.4659	-1.7553	-1.8036	-1.7514	-1.5583	-1.7457	-0.5725	0.2703	-0.5197	-0.3057	-0.6040
227	273.2294	273.2403	273.2584	271.8002	273.2404	213.8318	214.0095	213.9743	213.4449	213.8581	163.4360	163.0374	163.5349	163.7489	163.4570	0.7401	0.7460	0.7458	0.7529	0.7368	-1.4825	-1.5174	-1.4613	-1.2792	-1.4754	-0.4215	0.1368	-0.3939	-0.1214	-0.4426
228	273.4167	273.2590	273.2980	271.8873	273.3973	213.7897	213.8695	213.8038	213.4549	213.8002	163.5498	163.0234	163.5168	163.8331	163.5147	0.9238	0.9155	0.9108	0.9161	0.8916	-1.1982	-1.2159	-1.1742	-0.9960	-1.2015	-0.1887	-0.0331	-0.2117	0.0833	-0.2315
229	273.7208	273.4769	273.5154	272.0906	273.6486	213.8865	213.8991	213.8449	213.6106	213.9095	163.7594	163.1444	163.6070	163.9926	163.7167	1.0322	1.0088	1.0094	1.0615	1.0434	-0.9279	-0.9374	-0.9085	-0.7199	-0.9272	0.1173	-0.1072	0.0877	0.2855	0.0572
230	274.0120	273.8225	273.8461	272.3711	273.9770	214.0660	214.0761	214.0378	213.8638	214.1172	163.9198	163.3352	163.7480	164.1646	163.9534	1.0750	1.0578	1.0624	1.0768	1.0544	-0.6761	-0.6853	-0.6579	-0.4754	-0.6834	0.4119	-0.0708	0.3857	0.4156	0.3349
231	274.1810	274.1344	274.1645	272.5157	274.1594	214.2700	214.3182	214.2955	214.1185	214.3002	163.8823	163.3746	163.7857	164.2371	163.9997	1.0393	1.0451	1.0462	1.0437	1.0262	-0.4426	-0.4511	-0.4194	-0.2259	-0.4235	0.4656	0.0167	0.4884	0.3602	0.4752
232	274.2066	274.2966	274.3231	272.5048	274.1815	214.4656	214.5492	214.5570	214.3554	214.4776	163.6246	163.1300	163.5845	164.1717	163.7876	0.8984	0.9223	0.9125	0.9092	0.8991	-0.2411	-0.2462	-0.2107	-0.0325	-0.2252	0.2281	0.0769	0.2381	0.1883	0.2614
233	274.1412	274.3044	274.2920	272.5035	274.1548	214.6361	214.7340	214.7630	214.4967	214.6009	163.2465	162.7271	163.2131	163.9198	163.3167	0.6431	0.6662	0.6459	0.6460	0.6395	-0.0977	-0.1039	-0.0636	0.0986	-0.0827	-0.0812	0.1053	-0.0567	0.0695	-0.0725
234	274.0864	274.2299	274.1882	272.5009	274.0986	214.7655	214.8648	214.8848	214.5883	214.7301	162.8623	162.3330	162.8265	163.5505	162.8184	0.2945	0.3069	0.2856	0.2860	0.2830	-0.0325	-0.0505	-0.0010	0.1830	0.0036	-0.3064	0.1511	-0.2682	0.0868	-0.2467
235	274.1502	274.1977	274.1448	272.6100	274.1506	214.8406	214.9385	214.9280	214.6326	214.8185	162.5354	162.0467	162.5236	163.1556	162.4645	-0.1135	-0.1021	-0.1211	-0.1352	-0.1237	-0.0433	-0.0793	-0.0171	0.1859	0.0080	-0.3577	0.2273	-0.2958	0.1872	-0.2639
236	274.3576	274.3187	274.2541	272.7978	274.3185	214.8632	214.9565	214.9256	214.6092	214.8216	162.3112	161.8595	162.3188	162.8802	162.2877	-0.5534	-0.5286	-0.5524	-0.5662	-0.5498	-0.1074	-0.1577	-0.0808	0.1046	-0.0706	-0.2457	0.2721	-0.1894	0.3101	-0.2001
237	274.6155	274.5915	274.5005	273.0090	274.5588	214.8544	214.9329	214.8980	214.5633	214.8188	162.2623	161.7514	162.2031	162.7965	162.2573	-1.0047	-0.9647	-0.9942	-1.0146	-0.9940	-0.1954	-0.2524	-0.1670	0.0187	-0.1528	-0.0552	0.2269	-0.0975	0.3972	-0.0345
238	274.7957	274.8907	274.7743	273.1791	274.7843	214.8439	214.8944	214.8637	214.5019	214.8044	162.4503	161.8261	162.3042	162.9004	162.3756	-1.4375	-1.3919	-1.4224	-1.4839	-1.4603	-0.2850	-0.3450	-0.2572	-0.0869	-0.2785	0.1684	0.1321	0.1290	0.4284	0.1560
239	274.8337	275.0763	274.9582	273.2795	274.8913	214.8503	214.8686	214.8436	214.4718	214.8362	162.8248	162.1659	162.6563	163.1603	162.7279	-1.8017	-1.7585	-1.7839	-1.8362	-1.8105	-0.3618	-0.4272	-0.3392	-0.1597	-0.3494	0.3996	0.0785	0.3063	0.3969	0.2980
240	274.7563	275.0961	274.9853	273.2892	274.8594	214.8664	214.8670	214.8434	214.4393	214.8322	163.1951	162.6496	163.0859	163.4883	163.1891	-2.0386	-1.9959	-2.0178	-2.0661	-2.0336	-0.4135	-0.4875	-0.3993	-0.2165	-0.3885	0.5304	0.0880	0.4688	0.2815	0.4488
241	274.6750	275.0052	274.9124	273.3824	274.8974	214.8675	214.8737	214.8514	214.4201	214.8572	163.3591	162.9489	163.3438	163.7488	163.4804	-2.1017	-2.0566	-2.0766	-2.1008	-2.0784	-0.4320	-0.5104	-0.4215	-0.2534	-0.4229	0.4226	0.0858	0.4189	0.1052	0.4457
242	274.7332	274.9484	274.8762	273.6113	274.9836	214.8368	214.8599	214.8457	214.3863	214.8400	163.2734	162.8876	163.2898	163.8109	163.3911	-1.9699	-1.9286	-1.9478	-1.9877	-1.9731	-0.4206	-0.4936	-0.4052	-0.2538	-0.4292	0.0950	-0.0131	0.1135	-0.0919	0.1072
243	274.9815	275.0669	275.0059	273.9623	275.1364	214.7807	214.8116	214.8098	214.3507	214.8043	163.0468	162.6486	163.0588	163.6528	163.0577	-1.6527	-1.6200	-1.6393	-1.6669	-1.6567	-0.3978	-0.4594	-0.3738	-0.2278	-0.3982	-0.3006	-0.1904	-0.2772	-0.2822	-0.3007
244	275.3135	275.3737	275.2972	274.3787	275.4333	214.7208	214.7390	214.7525	214.3194	214.7590	162.7756	162.4375	162.8241	163.3410	162.6951	-1.1799	-1.1513	-1.1746	-1.1641	-1.1563	-0.3847	-0.4393	-0.3582	-0.2116	-0.3717	-0.4969	-0.3279	-0.5474	-0.4174	-0.5845
245	275.5651	275.7305	275.6361	274.6810	275.6654	214.6680	214.6584	214.6829	214.3189	214.7313	162.4917	162.2862	162.6228	162.9789	162.4417	-0.5901	-0.5648	-0.5858	-0.5397	-0.5471	-0.3861	-0.4445	-0.3669	-0.2219	-0.3729	-0.3379	-0.3250	-0.3355	-0.4378	-0.4742
246	275.6547	275.9659	275.8702	274.8743	275.7893	214.5991	214.5661	214.5901	214.3114	214.6659	162.2999	162.0699	162.3558	162.8055	162.3600	0.0659	0.0793	0.0694	0.0981	0.0689	-0.3836	-0.4496	-0.3754	-0.2094	-0.3526	-0.0860	-0.2307	-0.0558	-0.3658	-0.0792
247	275.6385	276.0158	275.9491	274.9788	275.8377	214.4657	214.4247	214.4429	214.2465	214.5283	162.3968	161.9314	162.2573	162.9532	162.4559	0.7170	0.7096	0.7308	0.7357	0.7041	-0.3516	-0.4131	-0.3448	-0.1733	-0.3298	0.0125	-0.1962	0.0221	-0.3133	-0.0203
248	275.6920	275.9691	275.9517	275.1958	275.9462	214.2393	214.1934	214.2191	214.0959	214.2985	162.8326	162.1298	162.5445	163.3135	162.7247	1.2816	1.2527	1.2849	1.2982	1.2673	-0.2857	-0.3205	-0.2656	-0.1143	-0.2912	-0.0425	-0.2319	-0.0968	-0.2323	-0.0673
249	275.9881	276.0229	276.0371	275.5813	276.1657	213.9398	213.8805	213.9202	213.8485	213.9797	163.3796	162.6939	163.1141	163.7842	163.2904	1.6827	1.6422	1.6689	1.7101	1.6827	-0.2154	-0.2117	-0.1767	-0.0344	-0.2111	-0.1358	-0.2086	-0.1916	-0.1132	-0.1450
250	276.4980	276.3264	276.3261	276.0110	276.4789	213.6127	213.5328	213.5793	213.5544	213.6386	163.7449	163.3259	163.6914	164.1650	163.7931	1.8610	1.8183	1.8469	1.9254	1.9015	-0.1867	-0.1558	-0.1398	-0.0170	-0.1975	-0.1733	-0.0584	-0.1373	0.0365	-0.1746
251	276.9733	276.8062	276.7412	276.3792	276.8757	213.2897	213.1877	213.2395	213.2938	213.3502	163.8052	163.6625	164.0098	164.2758	163.8929	1.7879	1.7472	1.7721	1.8392	1.8106	-0.2250	-0.1937	-0.1867	-0.0803	-0.2472	-0.1761	0.1238	-0.1159	0.1282	-0.1808
252	277.1892	277.1851	277.1047	276.5305	277.1349	212.9563	212.8448	212.8896	213.1145	213.1044	163.6082	163.6194	163.9846	164.1160	163.6303	1.4828	1.4427	1.4690	1.5412	1.5146	-0.3140	-0.3010	-0.2943	-0.1420	-0.3085	-0.2283	0.1821	-0.1491	0.0872	-0.1813
253	277.0914	277.2720	277.2097	276.3545	277.0233	212.5439	212.4607	212.4838	212.9958	212.8164	163.3499	163.3109	163.7115	163.9189	163.3847	1.0093	0.9650	1.0052	1.0576	1.0311	-0.4081	-0.4119	-0.4035	-0.2343	-0.3956	-0.3392	0.0530	-0.2846	-0.0611	-0.2789
254	276.6982	277.0634	276.9836	276.0621	276.8086	212.0131	211.9867	211.9773	212.8511	212.3530	163.3507	163.0071	163.4268	163.8833	163.3102	0.4365	0.3953	0.4385	0.4950	0.4690	-0.4684	-0.4731	-0.4652	-0.2933	-0.4550	-0.3936	-0.1176	-0.3706	-0.1951	-0.3583
255	276.3356	276.5886	276.5108	275.9025	276.5878	211.4119	211.4459	211.4366	212.5504	211.6462	163.7667	163.0201	163.4407	164.1372	163.6489	-0.1821	-0.2036	-0.1666	-0.1697	-0.2017	-0.4851	-0.4770	-0.4756	-0.3035	-0.4720	-0.2704	-0.1573	-0.2667	-0.1910	-0.2198
256	276.0042	276.2756	276.3667	276.2093	276.7417	210.8573	210.8781	210.8717	212.2705	211.0818	164.3113	163.4628	163.7531	164.5367	164.2455	-0.7955	-0.7912	-0.7944	-0.8237	-0.8399	-0.4682	-0.4499	-0.4542	-0.2928	-0.4575	0.0120	-0.0381	0.0235	-0.0387	-0.0049
257	275.9282	276.1025	275.9613	276.3890	276.4092	210.4324	210.4064	210.3235	211.6856	210.2393	164.5367	163.9448	164.1461	164.8068	164.6452	-1.3393	-1.3175	-1.3495	-1.3715	-1.3638	-0.4256	-0.4087	-0.4132	-0.2582	-0.4172	0.3228	0.1167	0.3150	0.1461	0.2253
258	276.3546	276.2271	276.0789	276.7547	276.3832	210.1234	210.1783	210.0586	211.2303	209.9698	164.3466	163.8622	164.2441	164.7658	164.4875	-1.7373	-1.7070	-1.7342	-1.8089	-1.7823	-0.3536	-0.3415	-0.3416	-0.1864	-0.3457	0.5047	0.2086	0.4656	0.2692	0.4577
259	276.9803	276.7924	276.7122	277.4513	277.0534	209.9731	210.0858	209.9652	210.9528	209.9096	163.9576	163.4290	163.8777	164.3462	163.8827	-1.9270	-1.8861	-1.9111	-2.0255	-1.9817	-0.2508	-0.2338	-0.2292	-0.0855	-0.2471	0.5016	0.2784	0.4221	0.3500	0.5296
260	277.4618	277.4557	277.3258	277.8591	277.4541	210.1151	210.0733	210.0272	211.0459	210.1094	163.5188	163.0347	163.4864	163.7201	163.3206	-1.8887	-1.8313	-1.8557	-2.0035	-1.9324	-0.1317	-0.1010	-0.0987	0.0271	-0.1350	0.4359	0.4176	0.3444	0.4676	0.5168
261	277.6788	277.8783	277.7795	278.1471	277.8285	210.5785	210.3408	210.3903	211.4023	210.4668	163.1081	162.7262	163.2191	163.2513	163.0949	-1.6510	-1.5837	-1.6187	-1.8031	-1.7124	-0.0206	0.0179	0.0131	0.1083	-0.0305	0.3883	0.5481	0.3575	0.5531	0.3977
262	277.7189	277.9805	277.9620	278.0756	277.7558	211.1775	210.9064	210.9831	211.8322	211.0311	162.9180	162.3912	162.9215	163.0442	162.9490	-1.2664	-1.2034	-1.2546	-1.4272	-1.3261	0.0689	0.0993	0.0924	0.2320	0.0908	0.2706	0.4038	0.2994	0.4556	0.3045
263	277.7721	277.8940	277.9352	278.2374	277.9617	211.6697	211.5145	211.5347	212.2216	211.6524	163.0819	162.2807	162.8280	163.2065	163.0653	-0.7742	-0.7244	-0.7798	-0.9388	-0.8262	0.1417	0.1560	0.1544	0.3083	0.1711	-0.0123	0.0431	0.0054	0.1474	0.0537
264	278.0016	277.8511	277.9449	278.4223	278.0843	211.9470	211.8974	211.9064	212.4298	211.9100	163.4376	162.5948	163.1381	163.5413	163.3969	-0.2020	-0.1630	-0.2104	-0.3050	-0.2035	0.2066	0.2125	0.2190	0.4007	0.2449	-0.4047	-0.3606	-0.3556	-0.2385	-0.3120
265	278.3960	278.0159	278.0517	278.9095	278.5579	212.0444	212.0224	212.0734	212.5079	211.9980	163.7040	163.1153	163.6048	163.7917	163.7086	0.4003	0.4353	0.4112	0.3427	0.4273	0.2565	0.2641	0.2769	0.4211	0.2461	-0.6285	-0.4880	-0.5939	-0.3906	-0.5261
266	278.7755	278.3366	278.3004	279.1811	278.7218	212.0440	212.0026	212.0763	212.5073	212.0998	163.7693	163.4287	163.9250	163.8625	163.8073	0.9530	0.9784	0.9835	0.9159	0.9662	0.2730	0.2776	0.2962	0.4196	0.2506	-0.4365	0.0049	-0.4411	-0.1421	-0.4263
267	278.9793	278.5962	278.5731	279.3505	278.8866	212.0061	211.9364	211.9902	212.5032	212.0875	163.6970	163.4599	163.9792	163.7250	163.6463	1.3855	1.3825	1.3940	1.3544	1.3712	0.2508	0.2363	0.2658	0.4041	0.2445	0.0117	0.4110	-0.0486	0.2883	0.0087
268	278.9904	278.6427	278.6480	279.1909	278.7853	211.9505	211.8747	211.8654	212.4476	211.9798	163.6205	163.3540	163.9004	163.6500	163.6076	1.6777	1.6336	1.6502	1.7165	1.7067	0.2122	0.1718	0.2173	0.3620	0.2235	0.4344	0.4308	0.3779	0.5191	0.3197
269	278.8888	278.5119	278.5035	278.9921	278.7412	211.8710	211.8282	211.7762	212.3879	211.8843	163.6732	163.2530	163.7914	163.6902	163.6379	1.8552	1.7805	1.8046	1.9110	1.8704	0.1873	0.1363	0.1947	0.3404	0.1987	0.5244	-0.0708	0.4343	0.4110	0.5063
270	278.7645	278.3128	278.3125	278.7416	278.6193	211.7612	211.7842	211.7389	212.2559	211.7418	163.8629	163.2918	163.7228	163.8178	163.7792	1.9412	1.8651	1.8917	2.0489	1.9762	0.1792	0.1431	0.2028	0.3303	0.1915	0.2442	-0.3531	0.0772	0.1126	0.2794
271	278.6601	278.1277	278.2422	278.6025	278.6178	211.6433	211.7253	211.7022	212.1334	211.6455	164.0337	163.4505	163.7714	163.9652	164.0423	1.9190	1.8686	1.8891	2.0930	1.9993	0.1556	0.1436	0.1944	0.3241	0.1721	-0.1339	-0.3699	-0.0607	-0.0808	-0.0974
272	278.5300	277.9697	278.0738	278.5135	278.5852	211.6003	211.6683	211.6681	212.0863	211.5879	164.0472	163.5370	163.8727	163.9155	164.0194	1.7514	1.7314	1.7453	1.9917	1.8702	0.0808	0.0759	0.1179	0.2420	0.0946	-0.4661	-0.0248	-0.3641	-0.1321	-0.3646
273	278.2597	277.7459	277.8550	278.3077	278.3670	211.7451	211.7043	211.7367	212.1901	211.7192	163.9051	163.4714	163.8996	163.6963	163.8329	1.4346	1.4229	1.4321	1.7057	1.5382	-0.0458	-0.0675	-0.0264	0.1101	-0.0434	-0.5953	0.1863	-0.4425	-0.1046	-0.5250
274	277.7544	277.3231	277.4319	278.1392	278.1276	212.0949	211.9406	211.9487	212.4375	212.0259	163.6656	163.3332	163.8206	163.3922	163.5918	1.0108	0.9906	0.9888	1.2435	1.0665	-0.1856	-0.2291	-0.1845	-0.0300	-0.1735	-0.4463	0.2227	-0.3288	-0.1015	-0.5203
275	276.9984	276.6785	276.8602	277.8188	277.5557	212.5030	212.3665	212.3116	212.7888	212.4709	163.4201	163.1308	163.6410	163.1066	163.3869	0.5298	0.5154	0.5226	0.7309	0.5647	-0.2934	-0.3408	-0.2980	-0.1215	-0.2632	-0.1618	0.1661	-0.1942	-0.1298	-0.2146
276	276.0388	275.8829	276.0823	277.3743	276.6791	212.7812	212.7856	212.6725	213.0463	212.7430	163.3484	162.9163	163.4155	163.0709	163.4019	0.0128	0.0301	0.0383	0.2073	0.0607	-0.3481	-0.3773	-0.3478	-0.2017	-0.3552	0.1163	0.0900	0.0873	-0.1303	0.0249
277	274.9534	274.9803	275.1284	276.8605	275.6501	212.8592	212.9884	212.8792	213.0773	212.8151	163.5789	162.9148	163.3909	163.2411	163.5176	-0.5388	-0.4851	-0.5070	-0.3890	-0.5332	-0.3532	-0.3582	-0.3480	-0.1996	-0.3470	0.2603	0.0103	0.2243	-0.0818	0.2124
278	273.8497	273.9912	274.0718	276.1889	274.4879	212.7921	212.9722	212.8833	212.9382	212.7360	163.9936	163.2562	163.7014	163.5568	163.8857	-1.1029	-1.0317	-1.0805	-1.0428	-1.1242	-0.3147	-0.3035	-0.3114	-0.1797	-0.3184	0.1358	-0.1406	0.0797	-0.0571	0.1701
279	272.8595	272.9548	272.9568	275.4398	273.3021	212.6849	212.8513	212.7727	212.7263	212.6240	164.3334	163.7710	164.1611	163.8340	164.2967	-1.6132	-1.5435	-1.5914	-1.6039	-1.6256	-0.2283	-0.2037	-0.2259	-0.0790	-0.2054	-0.2002	-0.3794	-0.1512	-0.0723	-0.1452
280	272.0776	271.9570	271.9080	274.6272	272.2661	212.6495	212.7245	212.6376	212.5976	212.5853	164.4528	164.1173	164.5130	163.9465	164.4499	-1.9837	-1.9138	-1.9571	-2.0211	-1.9911	-0.0924	-0.0440	-0.0803	0.0482	-0.0866	-0.5456	-0.5560	-0.4748	-0.1113	-0.4752
281	271.4985	271.1609	271.0881	273.8860	271.4638	212.7409	212.6819	212.5589	212.6431	212.7078	164.3719	164.1700	164.6177	163.8541	164.3582	-2.1604	-2.0700	-2.1260	-2.2633	-2.1928	0.0760	0.1583	0.1017	0.2275	0.0942	-0.6252	-0.4314	-0.6248	0.0103	-0.5570
282	271.0674	270.7088	270.6715	273.2224	270.9297	212.8821	212.7558	212.6017	212.8065	212.9182	164.1955	164.0163	164.5074	163.6682	164.1617	-2.1448	-2.0308	-2.1047	-2.3082	-2.1749	0.2471	0.3557	0.2739	0.4099	0.2684	-0.3526	-0.0732	-0.2618	0.2411	-0.3768
283	270.8083	270.5082	270.6035	272.8139	270.7205	212.9133	212.8268	212.7007	212.8819	212.9567	164.0768	163.7864	164.2793	163.5888	164.0947	-1.9745	-1.8618	-1.9427	-2.1571	-1.9953	0.4023	0.5146	0.4163	0.5465	0.4049	0.0554	0.2558	0.0002	0.4088	0.0262
284	270.8169	270.4778	270.6929	272.7202	270.8049	212.7444	212.7089	212.6653	212.8421	212.8615	164.1426	163.6565	164.0965	163.6471	164.1259	-1.6904	-1.6007	-1.6734	-1.8824	-1.7145	0.5484	0.6472	0.5466	0.6963	0.5545	0.3350	0.3612	0.3323	0.3204	0.2275
285	271.0852	270.7052	270.9214	272.8572	271.0600	212.4197	212.3891	212.4050	212.6055	212.4703	164.3683	163.7483	164.1374	163.8237	164.3118	-1.3150	-1.2454	-1.2985	-1.5092	-1.3461	0.7005	0.7887	0.6950	0.8537	0.7136	0.2583	0.0316	0.1941	0.0227	0.2419
286	271.4302	271.1146	271.2383	273.1556	271.4112	212.0432	211.9950	212.0371	212.2149	211.9937	164.5969	164.0089	164.3668	164.0000	164.5218	-0.8661	-0.7982	-0.8272	-1.0640	-0.9126	0.8525	0.9421	0.8576	1.0062	0.8723	-0.0943	-0.3232	-0.1360	-0.3249	-0.0790
287	271.6503	271.4364	271.4888	273.3716	271.6012	211.6969	211.6316	211.6696	211.8811	211.6889	164.6995	164.2358	164.6215	164.0491	164.6355	-0.3758	-0.3027	-0.3314	-0.4980	-0.3720	0.9674	1.0574	0.9837	1.0855	0.9364	-0.4626	-0.5919	-0.3645	-0.5236	-0.4735
288	271.6845	271.5135	271.5521	273.4403	271.6653	211.4233	211.3555	211.3829	211.6285	211.4513	164.6616	164.2877	164.7480	163.9961	164.6222	0.1113	0.1764	0.1396	0.0339	0.1144	1.0006	1.0719	1.0161	1.1362	1.0048	-0.5750	-0.5580	-0.6327	-0.5682	-0.7116
289	271.5924	271.4115	271.4682	273.3695	271.5710	211.2324	211.1753	211.1898	211.4229	211.2161	164.5425	164.1959	164.7107	163.8058	164.4637	0.5579	0.5983	0.5649	0.5351	0.5899	0.9356	0.9664	0.9395	1.0559	0.9327	-0.3803	-0.2370	-0.2773	-0.5163	-0.5476
290	271.4581	271.2384	271.3582	273.1928	271.4299	211.1061	211.0793	211.0936	211.2325	211.0381	164.4145	164.0491	164.5753	163.6722	164.4222	0.9432	0.9578	0.9351	0.9998	0.9766	0.8004	0.7826	0.7923	0.9373	0.8111	-0.1217	-0.0996	-0.0754	-0.4253	-0.1840
291	271.3396	271.0667	271.2755	273.0543	271.3112	211.0138	211.0482	211.0732	211.1231	211.0132	164.3274	163.9190	164.4070	163.5834	164.3386	1.2485	1.2530	1.2387	1.3306	1.2470	0.6472	0.5878	0.6329	0.7935	0.6643	0.0938	-0.0234	0.0689	-0.3427	0.0247
292	271.2516	270.9384	271.1770	272.9011	271.2598	210.9487	211.0530	211.0779	211.1691	211.0718	164.2855	163.8507	164.2809	163.5420	164.2654	1.4404	1.4515	1.4414	1.5784	1.4614	0.5141	0.4286	0.4992	0.6487	0.5212	0.2877	0.0439	0.1444	-0.1530	0.2452
293	271.1711	270.8582	271.0873	272.7150	271.1643	210.9628	211.0884	211.0891	211.3388	211.0957	164.2560	163.8432	164.2455	163.5229	164.2453	1.4758	1.4970	1.4872	1.6614	1.5131	0.4038	0.3068	0.3928	0.5448	0.4110	0.4330	0.1094	0.2690	0.0989	0.4405
294	271.0738	270.8028	271.0278	272.4681	271.0288	211.1530	211.2032	211.1773	211.6339	211.2178	164.2043	163.8539	164.2614	163.4648	164.1596	1.3287	1.3515	1.3474	1.5783	1.3971	0.2897	0.1860	0.2835	0.4121	0.2811	0.4269	0.1231	0.4017	0.2705	0.4571
295	270.9601	270.7515	270.9556	272.2220	270.9211	211.5798	211.4738	211.4466	212.0691	211.5651	164.1226	163.8382	164.2708	163.4046	164.1163	1.0181	1.0270	1.0394	1.2917	1.0907	0.1418	0.0247	0.1337	0.2552	0.1241	0.2445	0.0275	0.2968	0.2621	0.2754
296	270.8582	270.7010	270.8545	271.9703	270.7705	212.1806	211.9340	211.9365	212.5828	212.0966	164.0344	163.7852	164.2366	163.3763	164.0878	0.6017	0.5864	0.6146	0.8722	0.6600	-0.0472	-0.1872	-0.0643	0.0751	-0.0408	-0.0365	-0.1382	0.0002	0.0446	-0.0369
297	270.8205	270.6719	270.7802	271.8208	270.7040	212.7681	212.4977	212.5261	213.0417	212.6438	163.9763	163.7241	164.1709	163.4229	164.0417	0.1498	0.1145	0.1498	0.3682	0.1729	-0.2518	-0.4152	-0.2792	-0.1301	-0.2499	-0.3401	-0.3325	-0.2989	-0.2195	-0.2562
298	270.8909	270.7186	270.7838	271.7808	270.7826	213.1295	212.9384	212.9771	213.3731	213.1203	163.9679	163.6957	164.1160	163.5307	164.0480	-0.2737	-0.3160	-0.2838	-0.1119	-0.2746	-0.4292	-0.5988	-0.4605	-0.3035	-0.4226	-0.5409	-0.5029	-0.4727	-0.3601	-0.4723
299	271.0496	270.8835	270.8870	271.8815	270.9384	213.1520	213.0252	213.0835	213.4909	213.2774	164.0006	163.7144	164.1063	163.6631	164.0560	-0.6188	-0.6566	-0.6360	-0.5021	-0.6123	-0.5461	-0.6931	-0.5697	-0.3840	-0.4971	-0.5034	-0.5404	-0.4367	-0.3070	-0.4775
300	271.2144	271.1276	271.0706	272.0485	271.1048	212.8813	212.7549	212.8221	213.3907	213.0625	164.0579	163.7621	164.1491	163.7769	164.0709	-0.8590	-0.8857	-0.8735	-0.7960	-0.8677	-0.5984	-0.7012	-0.6079	-0.4412	-0.5733	-0.3112	-0.4323	-0.2589	-0.1981	-0.3760
301	271.3065	271.3484	271.2496	272.1289	271.1546	212.4669	212.3250	212.3808	213.0443	212.5094	164.1388	163.8158	164.2276	163.8541	164.1021	-0.9942	-1.0080	-1.0015	-0.9930	-1.0019	-0.6054	-0.6638	-0.6063	-0.4470	-0.5994	-0.1473	-0.3129	-0.0971	-0.1281	-0.2051
302	271.3045	271.4645	271.3398	272.1498	271.2272	212.0442	211.9137	211.9519	212.5654	211.9630	164.2515	163.8751	164.3316	163.9243	164.1851	-1.0408	-1.0448	-1.0428	-1.0911	-1.0313	-0.5850	-0.6145	-0.5895	-0.4267	-0.5871	-0.0887	-0.2636	-0.0774	-0.1764	-0.1724
303	271.2668	271.4696	271.3431	272.1445	271.2311	211.6726	211.6182	211.6271	212.0804	211.5752	164.3811	163.9499	164.4383	163.9893	164.3320	-1.0156	-1.0164	-1.0170	-1.1088	-1.0091	-0.5347	-0.5495	-0.5506	-0.3809	-0.5419	-0.0960	-0.2435	-0.1111	-0.2099	-0.0744
304	271.3247	271.4526	271.3435	272.2807	271.3274	211.3938	211.3917	211.3747	211.7413	211.3704	164.4750	164.0203	164.5088	164.0136	164.4471	-0.9254	-0.9284	-0.9306	-1.0660	-0.9341	-0.4326	-0.4344	-0.4576	-0.2843	-0.4323	-0.0688	-0.1652	-0.0959	-0.1178	-0.0368
305	271.5956	271.5636	271.4850	272.5794	271.6125	211.2996	211.2044	211.2256	211.6510	211.3338	164.4762	164.0248	164.4911	163.9596	164.4642	-0.7683	-0.7723	-0.7817	-0.9388	-0.7850	-0.2561	-0.2352	-0.2800	-0.1361	-0.2819	0.0615	0.0216	0.0210	0.0886	0.0733
306	272.0604	271.8975	271.8563	272.9798	272.0054	211.4574	211.1995	211.3199	211.8203	211.4818	164.3705	163.9201	164.3768	163.7917	164.3649	-0.5402	-0.5392	-0.5544	-0.7453	-0.5795	0.0029	0.0563	-0.0143	0.1017	-0.0333	0.2585	0.2441	0.2362	0.2855	0.2356
307	272.5624	272.3966	272.3811	273.4088	272.5080	211.7820	211.4763	211.6315	212.1157	211.7580	164.1922	163.7334	164.1994	163.5376	164.1561	-0.2382	-0.2282	-0.2485	-0.4164	-0.2404	0.3342	0.4216	0.3257	0.4267	0.3162	0.3901	0.3174	0.4073	0.3524	0.3370
308	272.9457	272.8767	272.9004	273.8016	272.9621	212.0742	211.8946	211.9929	212.3849	212.0670	163.9966	163.5258	164.0212	163.2618	163.9497	0.1333	0.1528	0.1262	-0.0051	0.1357	0.7091	0.8245	0.7095	0.7832	0.6910	0.3420	0.1167	0.3654	0.1876	0.3023
309	273.1635	273.1837	273.2631	273.9966	273.1414	212.2012	212.1774	212.2330	212.4850	212.1824	163.8333	163.3433	163.8692	163.0446	163.8065	0.5505	0.5798	0.5503	0.4399	0.5407	1.0819	1.2134	1.0851	1.1478	1.0748	0.1552	-0.1501	0.1416	-0.0656	0.1501
310	273.2663	273.3032	273.4143	274.0904	273.2120	212.1713	212.2336	212.2799	212.3563	212.0658	163.7241	163.2182	163.7503	162.9053	163.7151	0.9592	0.9993	0.9668	0.9025	0.9639	1.3979	1.5244	1.3979	1.4643	1.4056	-0.0545	-0.3283	-0.0525	-0.2150	-0.0479
311	273.3383	273.3191	273.4261	274.1934	273.3130	212.0670	212.1624	212.2075	212.1145	211.9370	163.6466	163.1655	163.6824	162.7968	163.6288	1.2814	1.3292	1.2936	1.2666	1.2823	1.6129	1.7076	1.6034	1.6555	1.6006	-0.2276	-0.3941	-0.1976	-0.1794	-0.1436
312	273.4375	273.3334	273.4077	274.3071	273.4319	211.9979	212.0486	212.0971	211.9373	211.9387	163.5475	163.1581	163.6440	162.6762	163.5342	1.4448	1.4880	1.4556	1.4473	1.4154	1.7149	1.7645	1.6907	1.7281	1.6870	-0.3489	-0.3328	-0.2934	-0.1024	-0.2853
313	273.5577	273.4039	273.4248	274.3972	273.5093	212.0656	211.9752	212.0029	211.9563	212.0654	163.3684	163.1285	163.5740	162.5376	163.4023	1.4167	1.4384	1.4206	1.4166	1.3532	1.7248	1.7395	1.6934	1.7161	1.6925	-0.4181	-0.2357	-0.3711	-0.0835	-0.4029
314	273.6488	273.5107	273.5198	274.4500	273.5810	212.2655	212.0409	212.0256	212.1293	212.2463	163.0831	162.9978	163.3978	162.3823	163.1720	1.2203	1.2132	1.2185	1.2460	1.1732	1.6705	1.6753	1.6500	1.6762	1.6741	-0.4269	-0.1743	-0.3937	-0.1467	-0.4434
315	273.6750	273.5920	273.6275	274.4546	273.6173	212.4640	212.2318	212.1935	212.3069	212.4330	162.7704	162.7502	163.1255	162.2867	162.9104	0.9212	0.8903	0.9141	0.9748	0.8758	1.5581	1.5729	1.5589	1.5488	1.5576	-0.3715	-0.1415	-0.3387	-0.2258	-0.3711
316	273.6490	273.6124	273.6853	274.3910	273.5887	212.5356	212.3992	212.4065	212.3438	212.4878	162.6359	162.5132	162.8842	162.3678	162.7408	0.5909	0.5461	0.5731	0.6592	0.5713	1.3677	1.3912	1.3820	1.3479	1.3523	-0.2801	-0.1297	-0.2414	-0.2514	-0.2448
317	273.6257	273.5901	273.6849	274.3125	273.5622	212.4618	212.4405	212.5102	212.2309	212.4141	162.8474	162.4826	162.8645	162.6761	162.8352	0.2823	0.2327	0.2571	0.3329	0.2522	1.0803	1.0905	1.0872	1.0672	1.0791	-0.1867	-0.1407	-0.1336	-0.1905	-0.1596
318	273.6724	273.5844	273.6962	274.2910	273.5939	212.2959	212.3710	212.4616	212.0689	212.2925	163.3220	162.7721	163.1518	163.1580	163.2728	0.0231	-0.0246	-0.0024	0.0421	-0.0352	0.7074	0.6818	0.7028	0.7176	0.7267	-0.0999	-0.1648	-0.0509	-0.0911	-0.1214
319	273.8104	273.6617	273.7696	274.3577	273.7210	212.1509	212.2269	212.3196	211.9200	212.1388	163.7732	163.2701	163.6220	163.6047	163.7585	-0.1850	-0.2254	-0.2050	-0.1827	-0.2141	0.2920	0.2313	0.2751	0.3279	0.3241	-0.0010	-0.1672	0.0168	0.0211	-0.0354
320	273.9728	273.8229	273.9121	274.4796	273.9074	212.1921	212.1152	212.1949	211.9598	212.1694	163.9792	163.6382	164.0213	163.7971	163.9835	-0.3638	-0.3929	-0.3733	-0.3338	-0.3383	-0.1175	-0.1904	-0.1406	-0.0397	-0.0705	0.1298	-0.1102	0.1169	0.1754	0.1373
321	274.0501	273.9602	274.0351	274.5861	274.0677	212.4842	212.2132	212.2700	212.1988	212.4204	163.9188	163.6626	164.1266	163.6845	163.8800	-0.5410	-0.5624	-0.5438	-0.5555	-0.5731	-0.4925	-0.5525	-0.5072	-0.4142	-0.4763	0.2831	0.0112	0.2517	0.3422	0.2651
322	273.9802	273.9426	274.0220	274.6022	274.0671	212.8704	212.5675	212.5770	212.4989	212.7903	163.6888	163.4315	163.9588	163.3625	163.6269	-0.7211	-0.7479	-0.7252	-0.7584	-0.7309	-0.8240	-0.8636	-0.8275	-0.7125	-0.7979	0.4138	0.1654	0.3781	0.4794	0.4064
323	273.7750	273.7443	273.8113	274.4695	273.8575	213.1235	212.9727	212.9497	212.6828	213.0619	163.4199	163.1002	163.6692	163.0236	163.4076	-0.8683	-0.9106	-0.8802	-0.9169	-0.8688	-1.1047	-1.1345	-1.1032	-0.9515	-1.0661	0.4666	0.2989	0.4321	0.5512	0.5087
324	273.4723	273.4228	273.4652	274.2993	273.6012	213.1608	213.1714	213.1868	212.6668	213.1136	163.2455	162.7920	163.3527	162.8055	163.2615	-0.9268	-0.9742	-0.9463	-1.0063	-0.9498	-1.3231	-1.3540	-1.3145	-1.1332	-1.2758	0.4216	0.3440	0.3828	0.5307	0.4670
325	273.0848	273.0235	273.0609	274.1154	273.3244	213.0403	213.1470	213.1930	212.5075	213.0057	163.2216	162.6218	163.1584	162.7423	163.2026	-0.8636	-0.8909	-0.8781	-0.9862	-0.9087	-1.4739	-1.5106	-1.4524	-1.2628	-1.4398	0.3092	0.2509	0.2817	0.4276	0.3339
326	272.5875	272.5461	272.5803	273.9150	272.9570	212.8712	213.0044	213.0633	212.3237	212.8342	163.2742	162.6328	163.1543	162.7454	163.2301	-0.7003	-0.6910	-0.7048	-0.8219	-0.7157	-1.5637	-1.6142	-1.5348	-1.3488	-1.5553	0.1409	0.0728	0.1377	0.2243	0.1485
327	271.9594	271.9666	271.9832	273.6212	272.4122	212.7965	212.8357	212.8865	212.1994	212.7331	163.2819	162.7323	163.2542	162.7196	163.2741	-0.4969	-0.4578	-0.4988	-0.5959	-0.4847	-1.5989	-1.6796	-1.5836	-1.3736	-1.5955	-0.1098	-0.1309	-0.0932	-0.0431	-0.0958
328	271.2455	271.2883	271.2718	273.1965	271.6756	212.9253	212.7800	212.7889	212.2633	212.8503	163.1870	162.7705	163.3158	162.5997	163.1942	-0.3080	-0.2581	-0.3116	-0.4447	-0.3491	-1.5689	-1.6964	-1.5766	-1.3667	-1.5952	-0.4281	-0.4024	-0.3744	-0.3233	-0.3747
329	270.5504	270.5575	270.5174	272.6327	270.8257	213.2054	212.9412	212.9082	212.5047	213.1698	163.0185	162.6859	163.2662	162.3829	162.9883	-0.1568	-0.1065	-0.1594	-0.3220	-0.2214	-1.4566	-1.6320	-1.4826	-1.2794	-1.4945	-0.6501	-0.5808	-0.6021	-0.5261	-0.6477
330	269.9548	269.8536	269.7879	272.0079	270.0504	213.4495	213.2336	213.1852	212.6851	213.4012	162.8732	162.5224	163.1334	162.2208	162.8691	-0.0437	0.0114	-0.0364	-0.2050	-0.1041	-1.2686	-1.4721	-1.2958	-1.1337	-1.3165	-0.5622	-0.4361	-0.5629	-0.5131	-0.6279
331	269.4793	269.2865	269.2105	271.4091	269.4322	213.5158	213.4145	213.4180	212.7922	213.5509	162.8730	162.3957	163.0101	162.2112	162.8619	0.0366	0.1007	0.0560	-0.1032	-0.0119	-1.0447	-1.2529	-1.0642	-0.9210	-1.0702	-0.2458	-0.0982	-0.2302	-0.3204	-0.2764
332	269.1328	268.9097	268.8924	270.9077	269.0188	213.4045	213.3585	213.4252	212.7335	213.4399	163.0508	162.4362	163.0097	162.3518	162.9950	0.0962	0.1598	0.1165	-0.0346	0.0610	-0.8329	-1.0379	-0.8446	-0.7237	-0.8417	0.0865	0.1377	0.0683	-0.0719	0.0767
333	268.9306	268.6899	268.7664	270.6161	268.8935	213.1957	213.1604	213.2417	212.5095	213.1702	163.2741	162.6489	163.1422	162.5460	163.2396	0.1668	0.2142	0.1730	0.0625	0.1440	-0.6526	-0.8599	-0.6599	-0.5576	-0.6443	0.2609	0.2707	0.2944	0.1336	0.2785
334	268.8491	268.6097	268.7451	270.4661	268.8536	212.9611	212.9423	213.0119	212.2583	212.9189	163.3472	162.8116	163.2464	162.6664	163.4051	0.2908	0.3203	0.2822	0.2133	0.2712	-0.4841	-0.6946	-0.4847	-0.3849	-0.4447	0.1694	0.1610	0.1771	0.2254	0.2565
335	268.8203	268.6349	268.7557	270.4021	268.7659	212.7297	212.7540	212.7907	212.0242	212.7123	163.1860	162.6807	163.1333	162.6534	163.3321	0.4874	0.5149	0.4785	0.4076	0.4422	-0.2960	-0.4939	-0.2826	-0.1980	-0.2540	-0.0325	-0.0486	-0.0442	0.2300	0.0092
336	268.7825	268.6921	268.7428	270.3100	268.6657	212.4933	212.5836	212.5635	211.8260	212.5029	162.8544	162.3144	162.8100	162.5030	163.0128	0.7233	0.7620	0.7233	0.6611	0.6852	-0.0843	-0.2456	-0.0484	0.0211	-0.0424	-0.1759	-0.1255	-0.1651	0.2229	-0.1170
337	268.7125	268.7298	268.7050	270.2227	268.6493	212.2406	212.4071	212.3501	211.7141	212.3319	162.4675	161.8898	162.4237	162.2051	162.5191	0.9280	0.9683	0.9296	0.9086	0.9253	0.1166	0.0020	0.1698	0.2192	0.1451	-0.2033	-0.1306	-0.1889	0.2864	-0.0574
338	268.6399	268.7231	268.6651	270.1748	268.6327	212.0226	212.2381	212.1894	211.7661	212.2313	162.1131	161.5156	162.0457	161.8562	162.0918	1.0417	1.0583	1.0327	1.0448	1.0327	0.2577	0.1767	0.3135	0.3920	0.3076	-0.1027	-0.0543	-0.1000	0.3393	-0.0630
339	268.6599	268.6981	268.6602	270.2408	268.7047	211.9833	212.1512	212.1214	211.9782	212.1769	161.8404	161.2467	161.7539	161.5419	161.7991	1.0500	1.0278	1.0316	1.0344	0.9973	0.3082	0.2394	0.3534	0.4724	0.3650	0.1062	0.0999	0.0466	0.3300	0.0463
340	268.8789	268.7752	268.7912	270.5211	268.9754	212.2555	212.2610	212.2421	212.3508	212.2782	161.6682	161.0890	161.5785	161.3399	161.6516	0.9726	0.9243	0.9629	0.9641	0.9397	0.2661	0.2020	0.2984	0.4314	0.2894	0.3455	0.2890	0.2770	0.2659	0.2915
341	269.3014	269.0651	269.1531	270.9231	269.3564	212.7862	212.6441	212.6147	212.9143	212.7597	161.5901	161.0403	161.5286	161.2060	161.5581	0.8279	0.7785	0.8383	0.8429	0.8192	0.1503	0.0954	0.1744	0.3474	0.1727	0.4638	0.4037	0.4033	0.2210	0.5113
342	269.8034	269.5417	269.6827	271.3111	269.7357	213.3290	213.2162	213.1693	213.4783	213.3183	161.5914	161.0934	161.5996	161.1357	161.5369	0.6137	0.5742	0.6346	0.6408	0.6156	-0.0151	-0.0595	0.0006	0.1854	-0.0151	0.3635	0.3275	0.3113	0.2256	0.4701
343	270.2386	270.0483	270.2141	271.6518	270.2238	213.6544	213.7089	213.6742	213.7920	213.6393	161.6753	161.2253	161.7333	161.1402	161.6252	0.3249	0.2861	0.3354	0.3427	0.3264	-0.2103	-0.2508	-0.2047	0.0025	-0.2083	0.1557	0.1337	0.0990	0.2739	0.2138
344	270.5444	270.4319	270.6306	271.8766	270.5493	213.7086	213.9112	213.9160	213.8217	213.6932	161.8725	161.4257	161.9110	161.2447	161.8151	-0.0222	-0.0710	-0.0296	-0.0165	-0.0185	-0.4233	-0.4664	-0.4223	-0.2087	-0.4282	-0.0136	0.0154	-0.0482	0.3562	0.0277
345	270.7453	270.6537	270.8614	272.0056	270.7308	213.5747	213.8396	213.8798	213.6837	213.5973	162.2025	161.7153	162.1705	161.4804	162.1326	-0.3860	-0.4407	-0.4031	-0.3536	-0.3487	-0.6478	-0.6971	-0.6443	-0.4362	-0.6594	-0.1090	-0.0292	-0.0918	0.4334	-0.0422
346	270.8923	270.7689	270.9448	272.1092	270.8664	213.4011	213.6192	213.6771	213.4751	213.4157	162.6150	162.0985	162.5196	161.8171	162.5508	-0.7186	-0.7660	-0.7343	-0.6903	-0.6977	-0.8783	-0.9368	-0.8729	-0.6951	-0.9100	-0.1830	-0.0506	-0.1192	0.4183	-0.0884
347	271.0026	270.8432	270.9390	272.1703	270.9749	213.3546	213.4119	213.4413	213.3723	213.3306	162.9908	162.4976	162.8856	162.1409	162.9453	-0.9805	-1.0141	-0.9898	-0.9254	-0.9302	-1.0993	-1.1709	-1.0965	-0.8886	-1.0945	-0.3100	-0.1416	-0.2418	0.2117	-0.2563
348	271.0441	270.8900	270.8903	272.1745	271.0067	213.5007	213.3754	213.3465	213.4668	213.4728	163.2232	162.7783	163.1550	162.3239	163.2001	-1.1388	-1.1624	-1.1484	-1.0991	-1.1039	-1.2804	-1.3637	-1.2827	-1.0636	-1.2627	-0.4652	-0.3009	-0.4013	-0.1373	-0.4544
349	270.9809	270.8682	270.8175	272.1234	270.9739	213.7249	213.5498	213.4762	213.6419	213.7145	163.2834	162.8777	163.2710	162.3907	163.3195	-1.1649	-1.1811	-1.1797	-1.1497	-1.1532	-1.3869	-1.4698	-1.3888	-1.2173	-1.3937	-0.4882	-0.3627	-0.4844	-0.4070	-0.4872
350	270.8226	270.7510	270.7106	271.9881	270.8508	213.8579	213.7912	213.7256	213.7665	213.8841	163.2010	162.8399	163.2571	162.3389	163.2438	-1.0493	-1.0504	-1.0627	-1.0348	-1.0356	-1.4000	-1.4673	-1.3939	-1.2349	-1.4039	-0.2726	-0.1670	-0.2919	-0.3727	-0.3072
351	270.6178	270.5704	270.5483	271.7713	270.6223	213.8405	213.9068	213.8914	213.7525	213.8671	163.0182	162.7110	163.1328	162.2389	163.0797	-0.8214	-0.7967	-0.8237	-0.8121	-0.8064	-1.3276	-1.3754	-1.3153	-1.1908	-1.3482	0.0869	0.1455	0.0657	-0.0485	0.0824
352	270.4271	270.3795	270.3683	271.5369	270.3760	213.7315	213.8621	213.8804	213.6542	213.7476	162.7910	162.5087	162.9148	162.1506	162.8992	-0.5382	-0.4904	-0.5285	-0.5101	-0.5040	-1.1923	-1.2302	-1.1790	-1.0836	-1.2214	0.3846	0.4065	0.3795	0.3117	0.3184
353	270.3132	270.2232	270.2385	271.3836	270.2770	213.6433	213.7431	213.7846	213.5771	213.6489	162.6040	162.2952	162.6927	162.1579	162.7433	-0.2461	-0.1935	-0.2360	-0.2116	-0.2068	-1.0080	-1.0448	-0.9994	-0.9320	-1.0336	0.3813	0.3880	0.3999	0.4232	0.3410
354	270.3031	270.1519	270.1987	271.3668	270.3163	213.6676	213.6568	213.7013	213.6178	213.6778	162.5383	162.1678	162.5780	162.3052	162.6806	0.0450	0.0861	0.0467	0.0554	0.0576	-0.7708	-0.8037	-0.7641	-0.7242	-0.8025	0.1052	0.0855	0.0830	0.2770	0.1057
355	270.3249	270.1735	270.2277	271.4032	270.3761	213.7640	213.6728	213.6582	213.7914	213.8432	162.6186	162.1887	162.6145	162.5912	162.7352	0.3501	0.3809	0.3482	0.3700	0.3698	-0.4755	-0.4910	-0.4632	-0.4558	-0.4970	-0.1816	-0.1457	-0.1474	0.0928	-0.1271
356	270.2268	270.1579	270.2055	271.4651	270.3942	213.7620	213.6980	213.6270	213.8745	213.8446	162.8007	162.3525	162.7764	162.9296	162.8738	0.6752	0.7075	0.6794	0.6616	0.6610	-0.1331	-0.1217	-0.1114	-0.1335	-0.1582	-0.3038	-0.2067	-0.2824	0.0542	-0.1921
357	269.8925	269.9115	269.9617	271.3782	270.2012	213.5579	213.5327	213.4934	213.7995	213.6697	163.0079	162.5900	163.0134	163.2404	163.0447	0.9973	1.0356	1.0075	1.0125	1.0134	0.2317	0.2635	0.2596	0.2066	0.2041	-0.2386	-0.0826	-0.1441	0.0654	-0.2232
358	269.3171	269.4060	269.4283	271.1714	269.7710	213.2218	213.1849	213.2004	213.5183	213.2502	163.1746	162.8046	163.2522	163.4964	163.2314	1.2733	1.3100	1.2785	1.2683	1.2684	0.5976	0.6317	0.6206	0.5527	0.5764	-0.1201	0.0452	-0.0811	-0.0203	-0.1885
359	268.5686	268.7388	268.7004	270.8035	269.0513	212.8687	212.8252	212.8553	213.0805	212.7630	163.2663	162.9251	163.4030	163.6340	163.3138	1.4616	1.4857	1.4550	1.4264	1.4277	0.9544	0.9777	0.9648	0.8933	0.9290	-0.0630	0.0557	-0.0372	-0.1855	-0.1029
360	267.7161	267.9628	267.8400	270.4006	268.2682	212.5633	212.5569	212.5832	212.7089	212.5057	163.2793	162.9325	163.4182	163.6665	163.3162	1.5335	1.5402	1.5237	1.5027	1.5156	1.2945	1.3065	1.2950	1.2066	1.2471	-0.0444	0.0026	-0.0715	-0.2994	-0.0798
361	266.8096	267.1083	266.8993	269.9133	267.3922	212.3725	212.3598	212.4005	212.5014	212.3811	163.2319	162.8502	163.3231	163.6056	163.2399	1.4740	1.4650	1.4696	1.4670	1.4893	1.6001	1.6062	1.5914	1.4960	1.5550	0.0442	0.0228	-0.0310	-0.1914	0.0467
362	265.9037	266.2131	265.9339	269.3585	266.4915	212.3515	212.2480	212.2832	212.4868	212.3732	163.1539	162.7196	163.1820	163.4536	163.1361	1.2908	1.2637	1.2900	1.2830	1.2959	1.8438	1.8510	1.8220	1.7303	1.8082	0.2724	0.1946	0.1791	0.2002	0.2777
363	265.0747	265.3204	265.0033	268.7163	265.5240	212.4531	212.3091	212.3503	212.6293	212.4919	163.0755	162.5809	163.0530	163.2805	163.0502	1.0228	0.9705	1.0168	1.0240	1.0375	1.9953	2.0178	1.9613	1.8864	1.9746	0.5732	0.4523	0.4853	0.6111	0.5221
364	264.3915	264.4941	264.1683	268.0308	264.6121	212.5503	212.5043	212.5507	212.7073	212.5304	163.0111	162.4617	162.9587	163.1375	163.0014	0.7252	0.6511	0.7088	0.7208	0.7302	2.0236	2.0836	1.9921	1.9265	2.0192	0.7180	0.6126	0.7177	0.7390	0.6791
365	263.8699	263.8406	263.5190	267.3358	263.8766	212.5537	212.6810	212.6997	212.7962	212.6398	162.9461	162.3661	162.8915	163.0170	162.9338	0.4349	0.3583	0.4180	0.4331	0.4288	1.9011	2.0135	1.8930	1.8057	1.8871	0.5478	0.4895	0.5490	0.5372	0.5750
366	263.4864	263.4530	263.1697	266.7968	263.3855	212.5015	212.7327	212.7327	212.8980	212.6480	162.8452	162.2678	162.8120	162.9039	162.8603	0.1463	0.0866	0.1413	0.1528	0.1433	1.6303	1.7771	1.6371	1.5192	1.5895	0.1884	0.1817	0.2096	0.1792	0.1590
367	263.2471	263.2822	263.1043	266.4278	263.2258	212.5754	212.7133	212.7300	213.0928	212.6713	162.6848	162.1318	162.6866	162.7396	162.6938	-0.1727	-0.2154	-0.1692	-0.1303	-0.1444	1.2594	1.4016	1.2542	1.1565	1.2344	-0.1838	-0.0781	-0.1152	-0.1397	-0.1623
368	263.1949	263.2497	263.1732	266.3075	263.1986	212.9518	212.8227	212.8638	213.4359	212.8944	162.4739	161.9589	162.5151	162.4773	162.4250	-0.5362	-0.5774	-0.5380	-0.5101	-0.5350	0.8694	0.9856	0.8486	0.7795	0.8567	-0.3438	-0.2700	-0.3491	-0.2125	-0.3032
369	263.3313	263.3864	263.3395	266.3964	263.2207	213.5501	213.2182	213.2538	213.9109	213.4429	162.2326	161.7865	162.3350	162.1794	162.1759	-0.9112	-0.9610	-0.9219	-0.9175	-0.9429	0.5347	0.6388	0.5090	0.4460	0.5193	-0.1533	-0.1870	-0.1321	-0.0364	-0.2361
370	263.5723	263.6832	263.5965	266.4952	263.4320	214.0476	213.7825	213.7546	214.3293	214.0071	161.9668	161.6232	162.1511	161.9166	161.9670	-1.2348	-1.2832	-1.2428	-1.2083	-1.2222	0.2762	0.4036	0.2656	0.1720	0.2434	0.2262	0.1269	0.1603	0.2226	0.1573
371	263.8056	264.0301	263.8873	266.6407	263.7847	214.2160	214.1389	214.1199	214.4342	214.1670	161.6961	161.4290	161.9166	161.7302	161.7609	-1.4574	-1.4817	-1.4514	-1.4295	-1.4489	0.0519	0.2151	0.0665	-0.0767	0.0007	0.5999	0.3697	0.5028	0.4244	0.5259
372	263.9659	264.3123	264.1551	266.8271	263.9923	214.0906	214.1245	214.1640	214.1935	213.9793	161.5020	161.2279	161.6770	161.6882	161.6098	-1.5633	-1.5536	-1.5488	-1.5630	-1.5841	-0.1901	-0.0187	-0.1761	-0.3323	-0.2422	0.7133	0.5327	0.6723	0.4231	0.6617
373	264.0657	264.4810	264.3639	267.0485	264.0891	213.7976	213.9175	213.9668	213.7637	213.6811	161.4997	161.1384	161.5674	161.8382	161.5880	-1.5525	-1.5233	-1.5458	-1.5717	-1.5762	-0.4440	-0.3039	-0.4558	-0.5925	-0.4774	0.4291	0.3931	0.3219	0.2241	0.4298
374	264.1886	264.5699	264.4944	267.3110	264.2914	213.4583	213.6313	213.6849	213.3294	213.4056	161.7344	161.2600	161.6812	162.1767	161.7756	-1.4206	-1.3893	-1.4302	-1.4583	-1.4496	-0.6422	-0.5401	-0.6702	-0.7986	-0.6645	-0.0939	0.0271	0.0216	-0.1562	-0.1374
375	264.4418	264.6885	264.6266	267.5827	264.5763	213.2737	213.3212	213.3533	213.0189	213.1947	162.1268	161.5948	162.0023	162.6146	162.1237	-1.1732	-1.1340	-1.1884	-1.2495	-1.2330	-0.7207	-0.6202	-0.7449	-0.8675	-0.7292	-0.4506	-0.3687	-0.5159	-0.4881	-0.5489
376	264.8681	264.9469	264.8867	267.9662	264.9563	213.4224	213.1942	213.2113	213.0524	213.3321	162.5336	162.0262	162.4380	163.0138	162.4918	-0.8499	-0.7830	-0.8488	-0.8995	-0.8560	-0.6860	-0.5569	-0.6924	-0.8208	-0.6769	-0.2686	-0.5512	-0.3538	-0.5395	-0.4864
377	265.4016	265.3700	265.3052	268.3792	265.4025	213.8184	213.4262	213.4401	213.3236	213.7371	162.8471	162.3786	162.8408	163.2949	162.8048	-0.5193	-0.4230	-0.4959	-0.5820	-0.5346	-0.6093	-0.4638	-0.6030	-0.7784	-0.6397	-0.0964	-0.1507	0.3137	-0.2753	0.1629
378	265.9232	265.8767	265.8076	268.7149	265.8015	214.1647	213.8999	213.8850	213.6803	214.2098	163.0320	162.5456	163.0729	163.4211	162.9790	-0.2391	-0.1372	-0.2125	-0.3197	-0.2689	-0.5535	-0.4313	-0.5599	-0.7489	-0.5928	-0.1390	0.2705	0.2119	0.1613	0.1701
379	266.3498	266.3408	266.2802	269.0073	266.1757	214.2629	214.2148	214.2349	213.8356	214.3230	163.0943	162.5318	163.0870	163.4167	163.0553	-0.0220	0.0620	-0.0056	-0.1352	-0.0723	-0.5152	-0.4428	-0.5441	-0.6714	-0.4954	-0.2807	0.5144	0.0712	0.5134	-0.1299
380	266.6631	266.6823	266.6201	269.2585	266.5718	214.1383	214.1739	214.2334	213.7426	214.1402	163.0369	162.3841	162.9362	163.3117	163.0325	0.1538	0.2213	0.1667	0.0588	0.1262	-0.4497	-0.4047	-0.4811	-0.5745	-0.4114	-0.4139	0.3203	-0.4885	0.5342	-0.3510
381	266.8733	266.8957	266.7736	269.4258	266.8859	213.9123	213.9495	214.0032	213.5417	213.9339	162.8517	162.1318	162.6823	163.1255	162.8883	0.2985	0.3679	0.3233	0.2361	0.2978	-0.3405	-0.2769	-0.3412	-0.4566	-0.3177	-0.5506	-0.1430	-0.4912	0.2453	-0.4465
382	266.9714	266.9992	266.7677	269.4646	266.9952	213.6878	213.7054	213.7520	213.3539	213.6895	162.5491	161.7953	162.3758	162.8478	162.5899	0.3859	0.4646	0.4264	0.3506	0.3996	-0.2240	-0.1260	-0.2027	-0.3571	-0.2367	-0.7464	-0.3675	-0.6539	-0.1859	-0.5409
383	266.9248	266.9822	266.6461	269.5161	266.9444	213.5321	213.5027	213.5266	213.2272	213.5230	162.1813	161.4195	162.0486	162.5001	162.1875	0.3797	0.4486	0.4187	0.3573	0.3896	-0.1438	-0.0369	-0.1296	-0.2739	-0.1582	-0.9940	-0.3404	-0.8327	-0.5066	-0.7940
384	266.7202	266.8173	266.4399	269.4044	266.7148	213.4672	213.3703	213.3562	213.1638	213.4439	161.8197	161.0726	161.7419	162.1160	161.7814	0.2810	0.3112	0.3029	0.2644	0.2744	-0.0958	-0.0114	-0.1009	-0.2131	-0.1067	-1.1634	0.0096	-0.9640	-0.5657	-1.0024
385	266.3999	266.5220	266.1658	269.0968	266.3976	213.4651	213.3224	213.3150	213.0348	213.3424	161.5198	160.8153	161.4972	161.7308	161.4438	0.1372	0.1224	0.1448	0.1678	0.1597	-0.0313	0.0340	-0.0412	-0.1592	-0.0527	-1.0886	0.1845	-0.9981	-0.3997	-1.0421
386	266.0387	266.1691	265.8541	268.6926	265.9257	213.4824	213.3343	213.3788	212.9520	213.3941	161.3232	160.6630	161.3393	161.4678	161.2851	-0.0011	-0.0395	0.0076	0.0698	0.0288	0.0848	0.1664	0.0935	-0.0045	0.1016	-0.7879	0.2993	-0.6990	-0.0991	-0.7458
387	265.6977	265.8350	265.5576	268.3086	265.4390	213.4975	213.3622	213.4634	212.9164	213.4725	161.2715	160.6168	161.2738	161.3405	161.2294	-0.1183	-0.1603	-0.1021	-0.0656	-0.1330	0.2334	0.3566	0.2636	0.1448	0.2394	-0.4005	0.2980	-0.3601	0.1302	-0.4260
388	265.4199	265.5594	265.3286	267.9632	265.2192	213.5117	213.3810	213.5161	212.8772	213.4669	161.3753	160.7194	161.3437	161.3789	161.3263	-0.2217	-0.2737	-0.2098	-0.1738	-0.2349	0.3642	0.5161	0.3981	0.2763	0.3487	-0.1200	0.1305	-0.0892	0.1281	-0.2781
389	265.2413	265.3564	265.1897	267.6926	265.1848	213.5256	213.3869	213.5264	212.8725	213.4861	161.5758	160.9794	161.5530	161.5281	161.5280	-0.3022	-0.3828	-0.3096	-0.2707	-0.3290	0.4501	0.5956	0.4664	0.4262	0.5010	-0.1888	-0.0457	-0.1162	-0.0181	-0.1169
390	265.1701	265.2552	265.1392	267.5692	265.1056	213.5216	213.3749	213.5012	212.8743	213.5348	161.7720	161.3019	161.8157	161.6916	161.7423	-0.3229	-0.4303	-0.3455	-0.2690	-0.3290	0.5065	0.6286	0.5037	0.4865	0.5427	-0.4662	-0.1900	-0.4937	-0.1856	-0.4148
391	265.1632	265.2640	265.1568	267.5064	265.0737	213.4753	213.3297	213.4397	212.8462	213.5008	161.8842	161.5583	162.0193	161.7841	161.8705	-0.2564	-0.3612	-0.2719	-0.2229	-0.2666	0.5569	0.6720	0.5542	0.5233	0.5532	-0.7259	-0.2892	-0.7122	-0.2953	-0.6601
392	265.1556	265.3210	265.1823	267.3574	265.1294	213.3813	213.2457	213.3561	212.7034	213.3263	161.8795	161.6791	162.1036	161.8128	161.9074	-0.1233	-0.1967	-0.1166	-0.0723	-0.0971	0.5930	0.7207	0.6042	0.5771	0.5963	-0.8963	-0.2959	-0.8169	-0.3062	-0.7604
393	265.1096	265.3496	265.1661	267.1842	264.9873	213.2571	213.1427	213.2638	212.4331	213.1036	161.7745	161.6446	162.0418	161.8181	161.8588	0.0193	-0.0237	0.0403	0.0553	0.0448	0.5823	0.7142	0.5966	0.5613	0.5807	-0.9076	-0.1978	-0.8238	-0.2371	-0.8253
394	265.0270	265.3307	265.1061	266.9795	264.8464	213.1268	213.0466	213.1735	212.1815	213.0424	161.6514	161.4958	161.8760	161.8682	161.7802	0.1287	0.0921	0.1419	0.1407	0.1387	0.5112	0.6173	0.5087	0.5118	0.5339	-0.7233	-0.0239	-0.6813	-0.1149	-0.7691
395	264.9334	265.2835	265.0465	266.8573	264.7756	213.0078	212.9649	213.0808	212.0590	213.0142	161.6360	161.3617	161.7463	162.0402	161.7688	0.2082	0.1639	0.2061	0.1890	0.1892	0.4106	0.4727	0.3886	0.4000	0.4075	-0.3887	0.2065	-0.4471	0.0016	-0.4651
396	264.8736	265.2296	265.0068	266.8089	264.7207	212.9077	212.8979	212.9837	212.0212	212.9480	161.7995	161.3680	161.7793	162.3642	161.9065	0.2841	0.2468	0.2817	0.2434	0.2654	0.3297	0.3600	0.3053	0.3130	0.3352	-0.0448	0.4049	-0.0982	0.0459	-0.1473
397	264.9052	265.2107	265.0093	266.8402	264.7629	212.8230	212.8555	212.9054	212.0713	212.8987	162.0870	161.5509	161.9813	162.7756	162.1596	0.3615	0.3547	0.3743	0.3174	0.3598	0.2922	0.3163	0.2817	0.2494	0.2659	0.0384	0.3772	0.0177	-0.0422	0.0185
398	265.0705	265.2926	265.1191	266.9909	264.9314	212.7514	212.8433	212.8617	212.1926	212.8923	162.3712	161.8338	162.2747	163.1575	162.4359	0.4144	0.4395	0.4387	0.3856	0.4386	0.2827	0.3126	0.2864	0.2522	0.2762	-0.2110	0.0950	-0.2313	-0.2149	-0.2418
399	265.3630	265.5156	265.3715	267.2340	265.2236	212.7215	212.8596	212.8576	212.3949	212.9035	162.5665	162.0767	162.5554	163.3901	162.5935	0.4190	0.4535	0.4354	0.3681	0.4278	0.2704	0.2986	0.2768	0.2814	0.3139	-0.5417	-0.1822	-0.5211	-0.3500	-0.5653
400	265.7260	265.8560	265.7316	267.5269	265.5667	212.8052	212.9231	212.9119	212.7414	212.9746	162.6777	162.1939	162.7395	163.4978	162.6738	0.3844	0.4087	0.3835	0.3303	0.3819	0.2346	0.2526	0.2372	0.1989	0.2348	-0.7322	-0.3412	-0.7305	-0.3460	-0.6763
401	266.0814	266.2348	266.1080	267.8580	265.9348	213.0679	213.0850	213.0890	213.1669	213.1504	162.7601	162.2113	162.8068	163.5309	162.7280	0.3403	0.3584	0.3358	0.3103	0.3609	0.1654	0.1761	0.1703	0.1434	0.1844	-0.6776	-0.2219	-0.6080	-0.1909	-0.6567
402	266.3619	266.5587	266.4092	268.0639	266.3044	213.4797	213.3891	213.4162	213.6333	213.4689	162.8377	162.2011	162.7907	163.5473	162.8096	0.3014	0.3286	0.3084	0.2866	0.3233	0.0525	0.0618	0.0616	0.0200	0.0515	-0.4855	0.0171	-0.4130	-0.0398	-0.5341
403	266.5272	266.7625	266.5594	268.2098	266.5561	213.8956	213.7944	213.8334	214.0485	213.8710	162.8518	162.1757	162.7171	163.5268	162.8585	0.2564	0.2932	0.2723	0.2584	0.2806	-0.1096	-0.1076	-0.1074	-0.1514	-0.1062	-0.3597	0.1026	-0.3210	-0.1228	-0.4781
404	266.5684	266.8274	266.5521	268.2743	266.5912	214.1586	214.1517	214.1960	214.2948	214.1573	162.7135	162.0469	162.5615	163.4154	162.7804	0.1954	0.2222	0.2045	0.2270	0.2283	-0.3005	-0.3194	-0.3152	-0.3294	-0.2886	-0.4049	-0.0120	-0.3454	-0.3747	-0.4176
405	266.5038	266.7756	266.4374	268.3281	266.4500	214.2102	214.3168	214.3748	214.3233	214.1973	162.4186	161.7568	162.3009	163.1528	162.4665	0.1358	0.1365	0.1295	0.1741	0.1418	-0.4692	-0.5084	-0.4988	-0.4893	-0.4508	-0.5720	-0.2516	-0.5595	-0.5833	-0.4924
406	266.3692	266.6520	266.2832	268.2287	266.2460	214.0983	214.2708	214.3356	214.1550	214.0602	162.0500	161.4031	161.9914	162.7256	161.9868	0.1084	0.0909	0.0980	0.1823	0.1278	-0.5628	-0.5961	-0.5901	-0.5936	-0.5591	-0.7073	-0.4304	-0.6876	-0.5835	-0.5880
407	266.2028	266.5026	266.1358	268.0298	266.0293	213.9402	214.0939	214.1658	213.9089	213.8875	161.6563	161.1118	161.7123	162.2136	161.5616	0.1198	0.1060	0.1216	0.2348	0.1703	-0.5649	-0.5593	-0.5727	-0.5641	-0.5394	-0.6700	-0.3786	-0.6449	-0.3175	-0.5745
408	266.0377	266.3578	266.0147	267.7325	265.8440	213.8956	213.9138	213.9828	213.7455	213.8142	161.2527	160.8487	161.4413	161.7596	161.2554	0.1382	0.1367	0.1538	0.2779	0.1848	-0.5050	-0.4522	-0.4920	-0.4960	-0.4844	-0.4377	-0.1151	-0.4102	0.0686	-0.4482
409	265.9050	266.2340	265.9234	267.4860	265.7590	214.0636	213.8837	213.9366	213.7543	213.9453	160.9893	160.5342	161.1264	161.5510	161.0830	0.1233	0.1198	0.1387	0.2614	0.1424	-0.4286	-0.3458	-0.4115	-0.4088	-0.4050	-0.0956	0.1599	-0.1234	0.3095	-0.2383
410	265.8418	266.1548	265.8862	267.3431	265.7705	214.3413	214.0779	214.0882	213.9572	214.3184	161.1241	160.3918	161.0178	161.6597	161.0998	0.0650	0.0414	0.0674	0.2142	0.0911	-0.3571	-0.2648	-0.3478	-0.3454	-0.3625	0.1833	0.3713	0.1361	0.3074	0.0753
411	265.8828	266.1623	265.9293	267.2993	265.8254	214.4812	214.3311	214.3088	214.1620	214.5751	161.6818	160.7055	161.3685	162.0424	161.5082	-0.0141	-0.0558	-0.0193	0.1139	-0.0155	-0.2785	-0.1820	-0.2765	-0.2204	-0.2452	0.1657	0.3375	0.1781	0.0746	0.1689
412	266.0368	266.2914	266.0740	267.3731	265.9579	214.3463	214.3128	214.3407	214.1536	214.4706	162.3008	161.4553	162.0099	162.5594	162.2304	-0.0896	-0.1296	-0.0882	0.0508	-0.0662	-0.1714	-0.0581	-0.1683	-0.1007	-0.1437	-0.1226	0.0511	-0.1246	-0.1856	-0.0770
413	266.2718	266.5343	266.3124	267.6157	266.1564	214.0188	213.9913	214.0521	213.8776	214.0472	162.5942	162.0570	162.5230	162.8942	162.6682	-0.1586	-0.1826	-0.1466	-0.0663	-0.1595	-0.0308	0.1125	-0.0206	0.0879	0.0324	-0.4698	-0.1979	-0.4242	-0.3499	-0.4378
414	266.5287	266.8320	266.5950	267.7561	266.4282	213.6406	213.6046	213.6616	213.4723	213.5917	162.5205	162.0497	162.5785	162.8852	162.5610	-0.2284	-0.2418	-0.2171	-0.1595	-0.2316	0.1279	0.2995	0.1426	0.2404	0.1452	-0.7339	-0.3947	-0.6485	-0.3602	-0.6426
415	266.7541	267.1064	266.8561	267.8381	266.6087	213.2881	213.2938	213.3362	213.0815	213.2643	162.2394	161.7828	162.3337	162.5270	162.1033	-0.2899	-0.3054	-0.2908	-0.2623	-0.3065	0.2838	0.4692	0.2967	0.3818	0.2725	-0.7700	-0.3848	-0.6618	-0.3025	-0.7869
416	266.9241	267.3058	267.0511	267.8785	266.7353	213.0347	213.0457	213.0970	212.7941	212.9900	161.8236	161.5261	162.0652	162.0821	161.7873	-0.3145	-0.3318	-0.3245	-0.3009	-0.2998	0.4241	0.6066	0.4319	0.5378	0.4250	-0.5935	-0.1746	-0.5047	-0.2337	-0.6313
417	267.0443	267.4247	267.1674	267.9172	266.8586	212.9829	212.8655	212.9211	212.6938	212.9159	161.3713	161.1724	161.6760	161.7086	161.4655	-0.2798	-0.2839	-0.2863	-0.2728	-0.2564	0.5451	0.7134	0.5493	0.6607	0.5455	-0.3773	-0.0258	-0.3798	-0.2296	-0.3855
418	267.1319	267.4879	267.2272	267.9575	267.0051	213.1491	212.8882	212.9766	212.7714	213.0866	161.1530	160.7614	161.2267	161.6449	161.2961	-0.1898	-0.1700	-0.1863	-0.2211	-0.1854	0.6467	0.7940	0.6483	0.7339	0.6283	-0.2155	0.0232	-0.2258	-0.3098	-0.3132
419	267.1976	267.5247	267.2619	267.9239	267.0541	213.4090	213.1413	213.2526	212.9414	213.3495	161.4508	160.6326	161.1672	161.9219	161.3762	-0.0658	-0.0288	-0.0593	-0.1414	-0.0691	0.7285	0.8494	0.7277	0.8333	0.7395	-0.0648	0.0374	-0.1651	-0.2909	-0.1511
420	267.2372	267.5504	267.2874	267.8371	267.0597	213.6113	213.4581	213.5700	213.1213	213.6090	162.1408	161.0352	161.6436	162.4353	161.9330	0.0780	0.1176	0.0781	0.0100	0.1005	0.7892	0.8801	0.7867	0.8597	0.7702	0.1793	0.1596	0.0604	0.0046	0.1769
421	267.2396	267.5632	267.3063	267.7636	267.1180	213.6950	213.6603	213.7791	213.1649	213.6576	162.7871	161.8461	162.3723	162.9013	162.6328	0.2397	0.2776	0.2358	0.2150	0.2940	0.8233	0.8848	0.8232	0.8671	0.8004	0.4715	0.4737	0.4153	0.5134	0.5119
422	267.2016	267.5546	267.3077	267.7061	267.1160	213.6902	213.7173	213.8463	213.1238	213.6471	163.0677	162.4348	162.9648	163.2177	163.1626	0.4111	0.4551	0.4129	0.4021	0.4500	0.8191	0.8540	0.8253	0.8478	0.8032	0.4442	0.7943	0.5789	0.9565	0.7199
423	267.1372	267.5225	267.2803	267.6464	267.0635	213.6707	213.6872	213.8197	213.1141	213.6851	162.9756	162.3896	162.9888	163.2501	163.1237	0.5633	0.6171	0.5742	0.5670	0.6027	0.7620	0.7715	0.7752	0.7676	0.7571	0.1572	0.6820	0.2446	1.0361	0.2453
424	267.0856	267.4786	267.2375	267.5877	267.0159	213.7143	213.6488	213.7624	213.1411	213.6956	162.6728	162.0174	162.6460	163.1000	162.7631	0.6614	0.7128	0.6728	0.6783	0.6951	0.6451	0.6269	0.6597	0.6533	0.6612	-0.1578	0.1990	-0.0593	0.6893	-0.1978
425	267.1126	267.4626	267.2297	267.5934	267.0241	213.8534	213.6831	213.7587	213.2477	213.8102	162.3088	161.6026	162.2420	162.8316	162.3312	0.6901	0.7216	0.6922	0.7160	0.6925	0.4768	0.4272	0.4855	0.4964	0.5111	-0.4117	-0.0006	-0.2707	0.1566	-0.3381
426	267.2748	267.5438	267.3267	267.6958	267.1610	214.0452	213.8180	213.8717	213.3516	213.9571	161.9695	161.2585	161.8648	162.4597	161.9150	0.6593	0.6680	0.6555	0.7060	0.6588	0.2779	0.1973	0.2766	0.2733	0.2828	-0.5154	0.0794	-0.3256	-0.1967	-0.4016
427	267.5571	267.7716	267.5593	267.9322	267.4586	214.2078	213.9947	214.0515	213.4147	214.1322	161.6862	161.0192	161.6014	162.1088	161.6368	0.5796	0.5800	0.5827	0.6653	0.6102	0.0725	-0.0318	0.0628	0.0782	0.0881	-0.4262	0.4061	-0.1938	-0.1605	-0.3231
428	267.8606	268.1050	267.8715	268.1866	267.7555	214.2860	214.1178	214.2048	213.4605	214.2853	161.4369	160.8585	161.4069	161.8221	161.4177	0.4388	0.4443	0.4553	0.5605	0.4734	-0.1203	-0.2356	-0.1332	-0.1180	-0.1098	-0.2365	0.5328	-0.2172	0.1351	-0.2045
429	268.0765	268.4126	268.1536	268.3455	267.9405	214.2751	214.1382	214.2584	213.4313	214.2582	161.1661	160.7194	161.2546	161.5690	161.1895	0.2113	0.2164	0.2302	0.3034	0.1996	-0.2923	-0.4040	-0.3023	-0.3199	-0.3202	-0.0354	0.5420	-0.0855	0.4138	-0.0893
430	268.1636	268.5837	268.3179	268.3684	268.0410	214.1985	214.0694	214.1953	213.3349	214.1502	160.8747	160.5515	161.0891	161.4558	161.0598	-0.1074	-0.1208	-0.1001	-0.0275	-0.1219	-0.4448	-0.5421	-0.4508	-0.4552	-0.4550	0.1775	0.4601	0.0851	0.4955	0.0183
431	268.1516	268.6122	268.3427	268.2675	268.0214	214.0772	213.9448	214.0520	213.2227	214.0625	160.7204	160.4061	160.9424	161.5607	160.9735	-0.4768	-0.5170	-0.4850	-0.3940	-0.4842	-0.5827	-0.6604	-0.5867	-0.5841	-0.5788	0.4043	0.3967	0.2603	0.4255	0.3349
432	268.1068	268.5563	268.2918	268.1206	267.9545	213.9198	213.7856	213.8687	213.1193	213.9570	160.9313	160.4412	160.9626	161.8577	160.9732	-0.8239	-0.8797	-0.8392	-0.7263	-0.8110	-0.7045	-0.7618	-0.7098	-0.7104	-0.7151	0.5430	0.4007	0.4768	0.3227	0.5140
433	268.1033	268.4890	268.2374	268.0241	267.9247	213.7331	213.6039	213.6793	212.9664	213.7441	161.5293	160.8118	161.3116	162.3888	161.4204	-1.0783	-1.1296	-1.0868	-0.9914	-1.0608	-0.7999	-0.8340	-0.8060	-0.7996	-0.8106	0.4430	0.4007	0.4399	0.2722	0.5038
434	268.1831	268.4869	268.2401	267.9976	267.9950	213.5332	213.4192	213.5063	212.6993	213.4630	162.2248	161.4950	161.9627	162.9812	162.1072	-1.1978	-1.2313	-1.1970	-1.1252	-1.1781	-0.8566	-0.8599	-0.8611	-0.8260	-0.8405	0.1290	0.2978	0.1238	0.1731	0.1551
435	268.3214	268.5893	268.3433	268.0809	268.1981	213.3385	213.2598	213.3612	212.4017	213.2657	162.6803	162.1403	162.6024	163.3867	162.6482	-1.1697	-1.1855	-1.1699	-1.1417	-1.1766	-0.8720	-0.8376	-0.8731	-0.8261	-0.8557	-0.2662	0.0711	-0.2353	0.0191	-0.2474
436	268.4519	268.7587	268.5151	268.2091	268.3825	213.1565	213.1366	213.2400	212.1871	213.1539	162.7870	162.3800	162.9248	163.5117	162.8554	-1.0025	-1.0052	-1.0097	-0.9823	-0.9941	-0.8549	-0.7867	-0.8561	-0.7921	-0.8408	-0.5165	-0.1812	-0.5733	-0.0183	-0.4328
437	268.5327	268.9143	268.6741	268.3057	268.4716	212.9870	213.0328	213.1178	212.0883	213.0520	162.6349	162.2466	162.8633	163.3116	162.6571	-0.7227	-0.7114	-0.7293	-0.6964	-0.6862	-0.8116	-0.7257	-0.8228	-0.7417	-0.8078	-0.3833	-0.2683	-0.4599	0.0923	-0.4644
438	268.5879	269.0100	268.7740	268.3568	268.5357	212.8227	212.9392	212.9859	212.0901	212.9603	162.3820	161.9408	162.5976	163.0203	162.4083	-0.3684	-0.3412	-0.3627	-0.3716	-0.3500	-0.7311	-0.6436	-0.7582	-0.6466	-0.7220	-0.0425	-0.0740	-0.0424	0.2589	-0.0648
439	268.7055	269.0767	268.8572	268.4460	268.6336	212.6333	212.8644	212.8555	212.1693	212.8516	162.2241	161.6210	162.2805	162.8528	162.2479	0.0198	0.0574	0.0320	0.0358	0.0579	-0.5904	-0.5021	-0.6248	-0.5040	-0.5864	0.2260	0.1721	0.1746	0.3235	0.2264
440	268.9704	269.2119	269.0187	268.6272	268.8546	212.3587	212.7905	212.7097	212.2930	212.6959	162.2987	161.4479	162.0905	162.8216	162.1924	0.4076	0.4456	0.4170	0.4186	0.4417	-0.3807	-0.2759	-0.4039	-0.2918	-0.3833	0.2686	0.3024	0.2763	0.1922	0.1855
441	269.3395	269.4930	269.2893	268.9614	269.2608	212.0208	212.6627	212.4966	212.5057	212.4526	162.5227	161.5309	162.1507	162.9422	162.4188	0.7688	0.8029	0.7775	0.7584	0.7721	-0.1279	0.0066	-0.1278	-0.0477	-0.1380	0.0867	0.3632	0.0234	0.0057	0.1304
442	269.6137	269.8273	269.5458	269.3209	269.6598	211.7057	212.5047	212.2864	212.8289	212.2114	162.6568	161.7584	162.3559	163.0590	162.6414	1.0765	1.1110	1.0873	1.0311	1.0503	0.1197	0.2746	0.1373	0.1855	0.1025	-0.1668	0.3323	-0.1216	-0.0485	-0.1438
443	269.6162	269.9429	269.6270	269.4398	269.7140	211.4049	212.3762	212.1084	213.2260	211.9519	162.5643	161.8093	162.4652	163.0413	162.6175	1.2954	1.3353	1.3093	1.2655	1.2909	0.3274	0.4722	0.3436	0.4034	0.3248	-0.3885	0.2313	-0.3337	0.0526	-0.3695
444	269.3647	269.7187	269.4176	269.2942	269.4623	211.2882	212.2450	211.8886	213.5654	211.6074	162.2997	161.5882	162.3097	162.8009	162.3227	1.3882	1.4305	1.4004	1.3713	1.3879	0.5002	0.6078	0.5021	0.5794	0.5128	-0.5167	0.0916	-0.4392	0.1829	-0.4540
445	269.0033	269.3235	269.0029	268.8707	268.9291	211.6067	212.2305	211.8590	213.9730	211.6240	161.9828	161.2758	162.0210	162.4997	161.9717	1.3326	1.3683	1.3393	1.3250	1.3339	0.6684	0.7399	0.6623	0.7596	0.7000	-0.5105	-0.0703	-0.4141	0.1989	-0.4868
446	268.6454	268.9305	268.5823	268.4876	268.5616	212.2140	212.5275	212.2260	214.4852	212.1827	161.7062	161.0003	161.7409	162.2531	161.7203	1.1363	1.1576	1.1399	1.1421	1.1451	0.8440	0.9015	0.8471	0.9180	0.8594	-0.3992	-0.2144	-0.3602	0.0804	-0.3964
447	268.3675	268.6156	268.3136	268.0984	268.2702	212.7999	213.0248	212.7638	214.8985	212.7667	161.5179	160.7984	161.5013	162.1219	161.5425	0.8333	0.8372	0.8356	0.8289	0.8214	0.9961	1.0517	1.0122	1.0436	0.9857	-0.2660	-0.2817	-0.2035	-0.1451	-0.2625
448	268.2230	268.3842	268.1714	267.9274	268.1379	213.1374	213.4444	213.2195	215.0879	213.1081	161.3988	160.6761	161.3094	162.0888	161.4345	0.4649	0.4525	0.4631	0.4512	0.4383	1.0669	1.1084	1.0875	1.1079	1.0585	-0.1725	-0.2397	-0.1257	-0.3588	-0.2040
449	268.1278	268.2569	268.0808	267.9521	268.2153	213.2028	213.5747	213.4010	215.0360	213.1844	161.2865	160.6063	161.1832	162.0511	161.3252	0.0691	0.0438	0.0615	0.0570	0.0479	1.0146	1.0190	1.0267	1.0268	0.9930	-0.1355	-0.1305	-0.1069	-0.4361	-0.1760
450	267.8492	268.1041	267.8920	268.0370	268.2545	213.0948	213.4372	213.2676	214.8553	213.1383	161.1520	160.5407	161.1132	161.9136	161.1240	-0.3177	-0.3513	-0.3315	-0.3184	-0.3312	0.8431	0.7986	0.8423	0.8244	0.8108	-0.1395	-0.0219	-0.1256	-0.3219	-0.1437
451	267.2955	267.6898	267.4230	267.9674	267.8655	212.9104	213.1801	212.9752	214.6368	212.9620	161.0170	160.4821	161.0670	161.7447	160.9928	-0.6640	-0.6979	-0.6788	-0.6432	-0.6616	0.5964	0.5049	0.5857	0.5627	0.5711	-0.1555	0.0867	-0.1587	-0.1018	-0.1433
452	266.5300	267.0603	266.7574	267.6022	267.0667	212.6743	212.8975	212.6383	214.4454	212.7570	160.9274	160.4590	161.0377	161.5856	160.8795	-0.9527	-0.9782	-0.9588	-0.9256	-0.9470	0.3286	0.1963	0.3089	0.2745	0.3007	-0.1662	0.1826	-0.1669	0.0998	-0.1314
453	265.7698	266.3069	265.9317	267.1766	266.2241	212.3354	212.5685	212.2796	214.3426	212.4933	160.9531	160.4771	161.0299	161.5810	160.9205	-1.1830	-1.1980	-1.1775	-1.1597	-1.1827	0.0870	-0.0785	0.0580	0.0299	0.0779	-0.1688	0.2252	-0.1592	0.2231	-0.1156
454	265.1642	265.5070	264.9152	266.3113	265.0383	211.8555	212.1250	211.8542	214.1529	212.1532	161.1515	160.5836	161.0911	161.7230	161.1117	-1.3558	-1.3669	-1.3445	-1.3320	-1.3528	-0.0894	-0.2743	-0.1227	-0.1708	-0.1068	-0.1601	0.1944	-0.1423	0.2423	-0.1281
455	264.6870	264.9062	264.2892	265.7598	264.5909	211.3010	211.5821	211.3364	213.8518	211.6132	161.4813	160.8433	161.3111	162.0011	161.4322	-1.4574	-1.4712	-1.4487	-1.4450	-1.4633	-0.1784	-0.3598	-0.2014	-0.3111	-0.2283	-0.1323	0.1164	-0.1149	0.1402	-0.1090
456	264.2818	264.6216	264.1167	265.2244	264.1736	210.7876	211.0424	210.8063	213.4391	210.9337	161.8121	161.1982	161.6454	162.2696	161.7781	-1.4648	-1.4763	-1.4602	-1.4588	-1.4752	-0.1852	-0.3416	-0.1918	-0.3119	-0.2181	-0.0928	0.0276	-0.0764	-0.0544	-0.0997
457	263.9885	264.4006	264.0968	264.9808	264.0761	210.3682	210.6236	210.3641	212.9898	210.3474	162.0424	161.4942	161.9515	162.4511	162.0230	-1.3719	-1.3665	-1.3645	-1.4012	-1.4111	-0.1401	-0.2636	-0.1397	-0.2694	-0.1464	-0.0825	-0.0717	-0.0605	-0.2704	-0.1016
458	263.9310	264.2799	264.1244	265.1490	264.2174	210.0686	210.3663	210.1074	212.6584	209.9899	162.1689	161.6547	162.1538	162.5244	162.1431	-1.2095	-1.1775	-1.1922	-1.2616	-1.2564	-0.0762	-0.1716	-0.0734	-0.1833	-0.0454	-0.1550	-0.2041	-0.1272	-0.4389	-0.1405
459	264.2107	264.4581	264.3517	265.4391	264.3969	209.9678	210.2116	209.9985	212.5262	209.8853	162.2580	161.7178	162.2624	162.5624	162.2088	-1.0230	-0.9725	-1.0009	-1.0912	-1.0669	-0.0042	-0.0785	-0.0056	-0.1221	-0.0012	-0.3307	-0.3617	-0.2961	-0.5129	-0.2995
460	264.7967	264.9795	264.7915	265.8125	264.6772	210.1069	210.2295	210.0625	212.5519	210.0387	162.3835	161.7584	162.3220	162.6429	162.3380	-0.8298	-0.7803	-0.8168	-0.8929	-0.8494	0.0876	0.0389	0.0768	-0.0036	0.0961	-0.5675	-0.4634	-0.5169	-0.4907	-0.5236
461	265.5005	265.7166	265.4396	266.3318	265.2986	210.3737	210.4790	210.3136	212.7008	210.3333	162.5550	161.8413	162.3727	162.7682	162.5263	-0.6012	-0.5626	-0.6027	-0.6745	-0.6194	0.2085	0.2022	0.1985	0.1450	0.2293	-0.7570	-0.4062	-0.6955	-0.3812	-0.6863
462	266.0822	266.4249	266.1521	267.0128	266.1016	210.5889	210.8124	210.6069	212.8228	210.6555	162.6970	161.9629	162.4448	162.8737	162.6743	-0.2936	-0.2556	-0.2990	-0.3829	-0.3209	0.3490	0.3936	0.3484	0.2966	0.3576	-0.7741	-0.2276	-0.7122	-0.2679	-0.7468
463	266.4000	266.8855	266.6195	267.4684	266.4404	210.6545	211.0386	210.7994	212.8110	210.7011	162.7324	162.0430	162.5276	162.9113	162.7430	0.0997	0.1560	0.1060	0.0270	0.1004	0.4918	0.5737	0.4930	0.4228	0.4528	-0.6075	-0.0797	-0.5418	-0.1950	-0.6136
464	266.4437	267.0504	266.7853	267.5291	266.4449	210.5892	211.0921	210.8414	212.7474	210.5915	162.6592	162.0388	162.5708	162.8347	162.6471	0.5243	0.6051	0.5466	0.4943	0.5520	0.6348	0.7303	0.6257	0.5941	0.6253	-0.3475	0.0457	-0.3451	-0.1123	-0.3809
465	266.2677	266.9696	266.7313	267.3990	266.3123	210.5355	210.9989	210.7644	212.7043	210.5588	162.5285	161.9851	162.5539	162.7062	162.4998	0.8917	0.9826	0.9170	0.8574	0.8899	0.7918	0.8905	0.7746	0.7962	0.8121	-0.0463	0.1542	-0.1018	-0.0116	-0.1120
466	266.0038	266.7134	266.4675	267.4064	266.3283	210.7185	210.9263	210.7074	212.8282	210.6961	162.4266	161.9059	162.4908	162.5751	162.3850	1.1311	1.2073	1.1461	1.0952	1.1121	0.9642	1.0733	0.9534	0.9607	0.9562	0.2136	0.2331	0.1655	0.0698	0.1394
467	265.9131	266.4668	266.1881	267.3351	266.1113	211.2131	211.1114	210.9095	213.1882	211.1449	162.4806	161.8547	162.4409	162.5786	162.4270	1.2194	1.2652	1.2251	1.1876	1.2004	1.1169	1.2396	1.1212	1.1045	1.0877	0.2392	0.2266	0.2647	0.0863	0.2714
468	266.2351	266.4741	266.2541	267.7630	266.4541	211.7743	211.5976	211.3571	213.6413	211.5993	162.7537	161.9761	162.5313	162.7489	162.6610	1.1725	1.1929	1.1767	1.1584	1.1532	1.1928	1.3089	1.2039	1.1671	1.1611	-0.0136	0.0850	0.0333	-0.0108	0.0047
469	266.9160	266.8922	266.7546	268.4051	267.0516	212.0776	212.0824	211.8078	213.9244	212.0515	163.1217	162.3341	162.8144	163.0296	163.0557	1.0231	1.0301	1.0322	1.0007	0.9878	1.1578	1.2321	1.1584	1.1513	1.1509	-0.3838	-0.1433	-0.3020	-0.1678	-0.3666
470	267.6262	267.6411	267.4699	268.8294	267.4306	212.0484	212.2226	212.0291	213.8790	212.0050	163.3732	162.7392	163.1585	163.2874	163.4036	0.8065	0.8026	0.8144	0.7864	0.7747	1.0319	1.0434	1.0128	1.0440	1.0522	-0.7232	-0.3958	-0.6585	-0.2795	-0.6518
471	268.0827	268.3536	268.1050	269.1251	267.8897	211.7930	212.0944	211.9382	213.5617	211.7151	163.4171	162.9249	163.3661	163.3741	163.4675	0.5557	0.5356	0.5511	0.5474	0.5444	0.8716	0.8276	0.8406	0.9014	0.9080	-0.7988	-0.5272	-0.7502	-0.2683	-0.7828
472	268.2424	268.7225	268.4893	269.1891	268.1492	211.3851	211.8588	211.6860	213.1243	211.3963	163.3028	162.8933	163.3728	163.2710	163.2926	0.2989	0.2600	0.2829	0.2647	0.2621	0.7207	0.6413	0.6921	0.7253	0.7228	-0.5327	-0.3895	-0.4577	-0.0942	-0.5386
473	268.2252	268.7651	268.5058	269.1212	268.2039	210.9499	211.4913	211.2798	212.7249	211.0371	163.1144	162.7694	163.2696	163.0368	163.0554	0.0535	-0.0008	0.0330	0.0159	0.0230	0.5816	0.4809	0.5608	0.5786	0.5696	-0.1030	-0.1016	-0.2074	0.1768	-0.0836
474	268.2145	268.6511	268.4202	269.0119	268.1386	210.7772	211.1314	210.8742	212.5808	210.8147	162.9617	162.5938	163.0948	162.8989	162.9734	-0.1726	-0.2387	-0.1916	-0.2099	-0.1922	0.4311	0.3069	0.4151	0.4116	0.4052	0.2820	0.1716	0.2121	0.3412	0.1767
475	268.3727	268.5859	268.3693	269.1528	268.3811	211.0763	211.0782	210.8803	212.8045	211.0449	162.9806	162.4577	162.9274	162.9174	162.9877	-0.3705	-0.4487	-0.3907	-0.4065	-0.3878	0.2529	0.0957	0.2352	0.2044	0.2182	0.3011	0.3468	0.2680	0.3379	0.3445
476	268.6850	268.7287	268.4274	269.4436	268.6442	211.6968	211.4926	211.3264	213.3046	211.5738	163.2138	162.5221	162.9782	163.1383	163.1928	-0.5223	-0.6103	-0.5463	-0.5631	-0.5322	0.0529	-0.1363	0.0298	0.0137	0.0508	-0.0126	0.2654	-0.0866	0.2205	0.0695
477	268.9360	269.0231	268.6005	269.6605	268.8198	212.2675	212.2075	211.9691	213.7468	212.1604	163.5393	162.8254	163.2704	163.4672	163.5369	-0.6103	-0.6956	-0.6312	-0.6488	-0.6139	-0.1487	-0.3553	-0.1730	-0.1792	-0.1320	-0.3560	0.0069	-0.2503	0.0562	-0.3729
478	268.9445	269.1794	268.8019	269.7103	268.8518	212.5453	212.7420	212.5024	214.0231	212.5670	163.7850	163.2050	163.6513	163.6890	163.7670	-0.6380	-0.7019	-0.6455	-0.6594	-0.6303	-0.3304	-0.5368	-0.3513	-0.3622	-0.3142	-0.6281	-0.1634	-0.5024	-0.0724	-0.5564
479	268.7342	269.0318	268.7951	269.4583	268.6463	212.5314	212.8201	212.6078	214.0619	212.5815	163.8695	163.4460	163.9283	163.7561	163.8528	-0.6357	-0.6700	-0.6302	-0.6631	-0.6386	-0.4713	-0.6650	-0.4917	-0.4811	-0.4331	-0.7210	-0.3089	-0.5160	-0.1310	-0.6192
480	268.4314	268.7214	268.5001	269.1373	268.3546	212.3439	212.6052	212.3698	213.9528	212.3855	163.8118	163.4857	164.0098	163.6996	163.8120	-0.6361	-0.6527	-0.6315	-0.6621	-0.6405	-0.5518	-0.7223	-0.5723	-0.5357	-0.5035	-0.5632	-0.3220	-0.4120	-0.0945	-0.5557
481	268.1381	268.4045	268.1678	268.7344	267.9875	212.0915	212.3069	212.0553	213.7402	212.1566	163.6806	163.3804	163.9194	163.6090	163.7118	-0.6405	-0.6596	-0.6506	-0.6641	-0.6446	-0.5633	-0.6978	-0.5789	-0.5676	-0.5535	-0.2101	-0.1405	-0.2875	0.0523	-0.1895
482	267.9265	268.1412	267.9547	268.3815	267.7909	211.8394	212.0236	211.7478	213.5243	211.8934	163.5642	163.2165	163.7245	163.5706	163.6210	-0.6120	-0.6402	-0.6366	-0.6165	-0.6013	-0.5204	-0.6101	-0.5270	-0.5116	-0.5137	0.2254	0.1246	0.1594	0.2958	0.1689
483	267.8138	267.9622	267.8231	268.3223	267.7486	211.6176	211.7861	211.4998	213.2561	211.5385	163.5389	163.0961	163.5569	163.5836	163.5575	-0.5092	-0.5328	-0.5362	-0.5104	-0.5048	-0.4562	-0.5049	-0.4592	-0.4514	-0.4664	0.4652	0.3871	0.3694	0.4877	0.4524
484	267.7300	267.8764	267.7496	268.2193	267.7145	211.4371	211.5988	211.3363	212.9598	211.3199	163.6264	163.0948	163.5382	163.7069	163.6490	-0.3274	-0.3286	-0.3444	-0.3317	-0.3350	-0.3941	-0.4177	-0.4044	-0.3574	-0.3726	0.2868	0.4563	0.1960	0.5395	0.3918
485	267.5963	267.8113	267.6855	267.8569	267.4066	211.3045	211.4654	211.2591	212.7511	211.2202	163.7895	163.2196	163.6713	163.8505	163.7715	-0.1064	-0.0831	-0.1123	-0.1604	-0.1651	-0.3255	-0.3368	-0.3481	-0.3052	-0.3297	-0.0835	0.2475	-0.0866	0.4255	-0.0689
486	267.3862	267.7052	267.5403	267.5396	267.1243	211.2338	211.3922	211.2475	212.6640	211.2079	163.9680	163.4128	163.8913	163.9576	163.8933	0.0992	0.1311	0.0983	0.0408	0.0542	-0.2222	-0.2147	-0.2462	-0.1884	-0.2196	-0.3125	0.0470	-0.3043	0.2701	-0.3629
487	267.0815	267.5533	267.3022	267.2040	266.9414	211.2411	211.3923	211.2818	212.6777	211.2687	164.1124	163.5929	164.1133	164.0510	164.0755	0.2537	0.2756	0.2524	0.1604	0.1855	-0.0716	-0.0254	-0.0823	-0.0627	-0.0991	-0.2620	-0.0139	-0.2488	0.1923	-0.2082
488	266.7176	267.3067	267.0366	266.9198	266.7281	211.3230	211.4775	211.3526	212.7719	211.3669	164.1927	163.6993	164.2457	164.0846	164.1669	0.3474	0.3536	0.3467	0.2489	0.2944	0.1012	0.1964	0.1100	0.1145	0.0892	-0.0290	-0.0126	0.0293	0.1312	-0.0478
489	266.5137	267.0244	266.7711	266.9036	266.6972	211.4478	211.6324	211.4665	212.9201	211.4825	164.1950	163.7081	164.2436	164.0624	164.1914	0.3830	0.3786	0.3875	0.2623	0.3282	0.2505	0.3796	0.2704	0.2845	0.2642	0.1844	-0.0307	0.1032	0.0426	0.1220
490	266.7604	266.9871	266.7590	267.2664	266.9014	211.5815	211.8105	211.6126	213.0997	211.5940	164.1231	163.6274	164.1329	163.9575	164.1096	0.3653	0.3531	0.3740	0.2513	0.3358	0.3465	0.4763	0.3622	0.3787	0.3651	0.2836	-0.1083	0.2749	-0.0872	0.1970
491	267.4814	267.4228	267.2939	267.8620	267.3664	211.7248	211.9705	211.7742	213.2818	211.7063	163.9983	163.4882	163.9763	163.7789	163.9526	0.3036	0.2798	0.3096	0.1885	0.2786	0.3948	0.4992	0.3983	0.4219	0.4053	0.2986	-0.1561	0.1923	-0.1244	0.2386
492	268.3434	268.2679	268.1615	268.4579	268.0483	211.9194	212.1161	211.9468	213.4765	211.9152	163.8526	163.3295	163.8235	163.5514	163.7848	0.2145	0.1779	0.2133	0.1119	0.2118	0.4218	0.4982	0.4182	0.4481	0.4226	0.3326	-0.0427	0.2385	0.0304	0.2830
493	268.9676	269.1071	268.9694	268.8431	268.6670	212.2005	212.2958	212.1467	213.7312	212.1630	163.7185	163.1840	163.6981	163.3574	163.6693	0.1107	0.0690	0.1087	-0.0185	0.0745	0.4434	0.5021	0.4431	0.4794	0.4558	0.4330	0.2380	0.3446	0.3314	0.4109
494	269.2245	269.5432	269.4515	269.0860	269.1105	212.5222	212.5414	212.3660	213.9967	212.4710	163.6182	163.0753	163.6073	163.2318	163.6117	-0.0121	-0.0500	-0.0077	-0.1375	-0.0587	0.4500	0.4949	0.4552	0.4898	0.4709	0.5199	0.5570	0.4534	0.5775	0.5111
495	269.1981	269.5879	269.4573	269.1077	269.2309	212.7517	212.7823	212.5619	214.2328	212.7746	163.5571	163.0175	163.5562	163.1500	163.5514	-0.1656	-0.2037	-0.1605	-0.2772	-0.2044	0.4192	0.4406	0.4259	0.4818	0.4544	0.4654	0.6673	0.4464	0.6031	0.4706
496	268.9996	269.4300	269.2512	268.9151	268.9974	212.7728	212.8561	212.6321	214.2865	212.8078	163.5268	163.0107	163.5442	163.0879	163.5003	-0.3398	-0.3926	-0.3463	-0.4080	-0.3433	0.3367	0.3205	0.3396	0.3959	0.3599	0.2560	0.3993	0.2362	0.3477	0.2561
497	268.7050	269.1678	268.9633	268.7019	268.7696	212.5857	212.6888	212.4990	214.1174	212.5766	163.5192	163.0409	163.5561	163.0436	163.4934	-0.4868	-0.5603	-0.5089	-0.5590	-0.5124	0.2038	0.1438	0.2029	0.2583	0.2054	-0.0236	0.0761	-0.0059	0.0252	0.0179
498	268.4159	268.8623	268.6033	268.5857	268.5776	212.2838	212.3825	212.2171	213.8090	212.2342	163.5386	163.0932	163.5914	163.0372	163.5137	-0.5478	-0.6240	-0.5710	-0.6177	-0.5848	0.0302	-0.0698	0.0274	0.0846	0.0247	-0.2912	-0.1820	-0.2306	-0.1301	-0.2143
499	268.2907	268.6399	268.4198	268.4890	268.3497	211.9643	212.0672	211.9108	213.4656	211.9077	163.6010	163.1660	163.6498	163.0848	163.5699	-0.5017	-0.5487	-0.5069	-0.5455	-0.5216	-0.1747	-0.3072	-0.1782	-0.1024	-0.1593	-0.4633	-0.2703	-0.3778	-0.1430	-0.4097
500	268.4787	268.6522	268.5372	268.7238	268.4925	211.6873	211.8088	211.6551	213.1390	211.6496	163.7134	163.2698	163.7379	163.1845	163.6744	-0.3863	-0.3899	-0.3707	-0.4135	-0.4013	-0.4017	-0.5590	-0.4063	-0.3325	-0.3932	-0.4800	-0.1227	-0.4208	-0.1304	-0.5586
501	269.0069	269.0003	268.9308	269.0540	268.7601	211.4762	211.6152	211.4576	212.8834	211.4755	163.8495	163.4043	163.8422	163.3169	163.8136	-0.2634	-0.2420	-0.2440	-0.2664	-0.2620	-0.6398	-0.8120	-0.6432	-0.5674	-0.6324	-0.3771	0.0340	-0.3481	-0.1497	-0.4455
502	269.7240	269.6637	269.5581	269.5766	269.4519	211.3140	211.4843	211.3176	212.7030	211.3398	163.9569	163.5342	163.9396	163.4139	163.9242	-0.1588	-0.1445	-0.1556	-0.1573	-0.1777	-0.8762	-1.0494	-0.8756	-0.8071	-0.8772	-0.2442	0.0405	-0.2351	-0.1791	-0.2512
503	270.3708	270.4332	270.2728	270.0009	270.1184	211.1470	211.4068	211.2285	212.5875	211.2024	163.9961	163.6117	164.0002	163.4215	163.9473	-0.0430	-0.0485	-0.0574	-0.0373	-0.0562	-1.0985	-1.2585	-1.0930	-0.9917	-1.0586	-0.1069	0.0528	-0.0878	-0.1991	-0.1692
504	270.7413	270.9770	270.7696	270.3723	270.6848	210.9261	211.3365	211.1303	212.5421	211.1055	163.9670	163.6241	164.0055	163.3485	163.9089	0.1295	0.1237	0.1155	0.1460	0.1243	-1.2909	-1.4290	-1.2837	-1.1558	-1.2358	0.0336	0.0976	0.0810	-0.1269	-0.0003
505	270.7964	271.1036	270.8315	270.4528	270.8340	210.6883	211.2324	210.9885	212.6227	211.0165	163.9045	163.5903	163.9704	163.2494	163.8528	0.3635	0.3842	0.3670	0.3778	0.3595	-1.4285	-1.5424	-1.4240	-1.2842	-1.3851	0.1451	0.1349	0.1646	-0.0032	0.0815
506	270.6320	270.9123	270.6089	270.2427	270.5893	210.5980	211.1448	210.8673	212.8753	210.8905	163.8746	163.5372	163.9194	163.1798	163.8168	0.6073	0.6576	0.6282	0.6224	0.5972	-1.4773	-1.5673	-1.4781	-1.3369	-1.4554	0.1811	0.1133	0.1836	0.0577	0.1199
507	270.3696	270.5977	270.3023	269.9439	270.2995	210.8327	211.2102	210.9093	213.3013	210.9596	163.9584	163.5269	163.9098	163.1919	163.8755	0.7910	0.8471	0.8104	0.8020	0.7919	-1.4096	-1.4733	-1.4146	-1.2710	-1.4060	0.1405	0.0369	0.1468	0.0156	0.0870
508	270.0914	270.2910	270.0115	269.6004	269.9613	211.3772	211.5421	211.2344	213.8526	211.3666	164.1863	163.6484	164.0227	163.3084	164.0749	0.8726	0.9069	0.8746	0.8574	0.8509	-1.2258	-1.2550	-1.2282	-1.0774	-1.2173	0.0833	-0.0274	0.0641	-0.0445	0.0645
509	269.8410	270.0369	269.7715	269.2827	269.7091	211.9945	212.0972	211.7956	214.4151	211.9643	164.4844	163.9225	164.2702	163.4928	164.3862	0.8499	0.8548	0.8434	0.8372	0.8451	-0.9599	-0.9462	-0.9517	-0.8068	-0.9477	0.0759	-0.0107	0.0258	-0.0062	0.0503
510	269.6347	269.8292	269.5818	268.9708	269.4523	212.4376	212.6357	212.3736	214.7925	212.4154	164.7233	164.2344	164.5605	163.6491	164.6520	0.7391	0.7250	0.7392	0.7361	0.7582	-0.6588	-0.6025	-0.6418	-0.5076	-0.6529	0.1334	0.0941	0.0877	0.1011	0.1226
511	269.4642	269.6778	269.4730	268.8065	269.3705	212.6323	212.9274	212.7482	214.9114	212.6356	164.8230	164.4152	164.7589	163.6990	164.7902	0.5607	0.5318	0.5655	0.5115	0.5383	-0.3583	-0.2710	-0.3397	-0.2131	-0.3569	0.2078	0.2234	0.1924	0.1631	0.1882
512	269.3134	269.5922	269.4192	268.6868	269.2896	212.6578	212.9581	212.8430	214.8323	212.6508	164.7918	164.4128	164.7848	163.6371	164.7626	0.3462	0.2927	0.3388	0.3264	0.3649	-0.0735	0.0284	-0.0567	0.0778	-0.0628	0.2176	0.2877	0.2254	0.1369	0.2155
513	269.1973	269.5647	269.3722	268.6843	269.3450	212.6376	212.8587	212.7524	214.6826	212.6421	164.6864	164.3005	164.6878	163.5244	164.6573	0.1490	0.0628	0.1216	0.0863	0.1336	0.1959	0.3015	0.2092	0.3586	0.2192	0.1018	0.2175	0.1187	0.0404	0.1311
514	269.1915	269.6062	269.3654	268.8917	269.4504	212.6467	212.7627	212.6015	214.5563	212.6658	164.5633	164.1623	164.5405	163.4218	164.5508	0.0269	-0.0797	-0.0072	-0.0357	0.0091	0.4497	0.5572	0.4641	0.6143	0.4724	-0.1424	0.0186	-0.1185	-0.0973	-0.0673
515	269.3989	269.7731	269.4853	269.2361	269.6159	212.6557	212.7201	212.4772	214.4852	212.6963	164.4578	164.0459	164.3978	163.3230	164.4214	0.0030	-0.0963	-0.0209	-0.0299	0.0214	0.6701	0.7813	0.6902	0.8208	0.6782	-0.4497	-0.2446	-0.4152	-0.2564	-0.4081
516	269.8545	270.1295	269.8258	269.6647	269.8777	212.5753	212.6663	212.4007	214.4355	212.6008	164.3824	163.9722	164.2961	163.2619	164.3571	0.0446	-0.0300	0.0362	0.0220	0.0681	0.8208	0.9326	0.8432	0.9500	0.8094	-0.6432	-0.4510	-0.6111	-0.3431	-0.6036
517	270.4635	270.6674	270.3826	270.1895	270.3994	212.3723	212.5099	212.2998	214.2968	212.3964	164.3400	163.9469	164.2673	163.2391	164.3064	0.0884	0.0327	0.0878	0.0837	0.1141	0.8634	0.9649	0.8822	0.9652	0.8416	-0.5351	-0.3955	-0.5093	-0.2720	-0.5452
518	271.0593	271.2646	271.0166	270.7248	270.9698	212.0967	212.2703	212.1099	214.0481	212.0609	164.3387	163.9680	164.3031	163.2443	164.2714	0.0910	0.0367	0.0848	0.0736	0.0943	0.7871	0.8619	0.7985	0.8675	0.7581	-0.1793	-0.0736	-0.1610	-0.0783	-0.2002
519	271.5179	271.7519	271.5666	271.0585	271.3749	211.8116	212.0324	211.8829	213.7759	211.7549	164.3951	164.0369	164.3911	163.3132	164.3376	0.0533	-0.0069	0.0403	0.0275	0.0311	0.6298	0.6630	0.6278	0.6985	0.6184	0.2160	0.2181	0.1968	0.1685	0.2097
520	271.8078	272.0352	271.9080	271.3272	271.7403	211.5708	211.8277	211.6826	213.5654	211.5877	164.5131	164.1635	164.5174	163.4255	164.4687	-0.0003	-0.0520	-0.0110	0.0025	0.0004	0.4642	0.4510	0.4484	0.5062	0.4528	0.3277	0.4353	0.4441	0.2990	0.4112
521	271.9512	272.1276	272.0194	271.4335	271.9066	211.4327	211.6643	211.5189	213.4555	211.4664	164.6552	164.3426	164.6687	163.5550	164.6188	-0.0577	-0.0800	-0.0557	-0.0446	-0.0517	0.3539	0.3070	0.3307	0.3775	0.3352	0.0429	0.3122	0.0496	0.2139	0.1434
522	271.9650	272.0843	271.9586	271.4608	271.9586	211.4161	211.6040	211.4370	213.4624	211.4390	164.7492	164.5240	164.8053	163.6270	164.6813	-0.1260	-0.1167	-0.1164	-0.1035	-0.1237	0.3168	0.2597	0.2969	0.3042	0.2811	-0.3758	-0.0522	-0.3031	-0.0569	-0.3656
523	271.8429	271.9352	271.7754	271.3937	271.9154	211.4619	211.6775	211.4866	213.5230	211.4432	164.7277	164.6290	164.8686	163.5917	164.6540	-0.2073	-0.1843	-0.2084	-0.1945	-0.2184	0.3198	0.2631	0.3083	0.2622	0.2724	-0.6838	-0.2932	-0.6001	-0.3215	-0.6266
524	271.5894	271.6811	271.5130	271.2582	271.7090	211.4847	211.8118	211.5901	213.6243	211.5346	164.5669	164.5909	164.7961	163.4457	164.5719	-0.2762	-0.2568	-0.2961	-0.2431	-0.2702	0.3097	0.2449	0.2975	0.2287	0.2624	-0.6303	-0.3975	-0.6343	-0.4400	-0.6584
525	271.2527	271.3449	271.1922	271.0398	271.3531	211.4619	211.9016	211.6544	213.7772	211.5834	164.3502	164.3993	164.5971	163.3070	164.4192	-0.2905	-0.2751	-0.3206	-0.2668	-0.2965	0.2527	0.1661	0.2349	0.1808	0.2446	-0.3025	-0.2046	-0.1654	-0.3785	-0.3285
526	270.8982	270.9914	270.8494	270.7067	270.9135	211.4788	211.9236	211.6815	213.9459	211.6093	164.3146	164.1853	164.4196	163.3489	164.3588	-0.2220	-0.2005	-0.2484	-0.2079	-0.2355	0.1534	0.0388	0.1348	0.0595	0.1323	0.0469	0.0647	-0.0630	-0.1468	0.1141
527	270.5656	270.6811	270.5329	270.3195	270.4784	211.6664	211.9744	211.7572	214.2089	211.7388	164.6882	164.1956	164.5047	163.6851	164.5848	-0.0724	-0.0430	-0.0909	-0.0677	-0.0871	0.0405	-0.0915	0.0144	-0.0687	0.0151	0.2447	0.2550	0.2720	0.1315	0.2890
528	270.2802	270.4221	270.2810	270.0200	270.2353	212.0390	212.1801	211.9751	214.5417	212.0457	165.3682	164.6218	164.9362	164.2226	165.1665	0.1418	0.1659	0.1243	0.1421	0.1324	-0.0592	-0.1880	-0.0892	-0.1474	-0.0545	0.1596	0.3839	0.1187	0.2978	0.2640
529	270.0862	270.2185	270.1045	269.8705	270.1343	212.4239	212.5391	212.3122	214.8700	212.4381	165.9060	165.3022	165.5097	164.6878	165.8616	0.4103	0.4145	0.3877	0.3977	0.3979	-0.1348	-0.2439	-0.1593	-0.2088	-0.1201	-0.0683	0.3331	-0.1472	0.3236	0.0085
530	270.0217	270.1365	270.0268	269.8299	270.0932	212.6142	212.8667	212.6191	215.0472	212.6368	165.9515	165.5473	165.8238	164.9016	166.1811	0.7253	0.7085	0.7003	0.7166	0.7308	-0.1875	-0.2698	-0.2042	-0.2890	-0.2167	-0.2824	0.1331	-0.2343	0.2347	-0.2458
531	270.0745	270.2257	270.0782	269.8775	270.1187	212.5271	212.9704	212.7392	214.9177	212.5502	165.5806	165.1237	165.5074	164.7429	165.7787	1.0589	1.0305	1.0368	1.0155	1.0341	-0.2239	-0.2756	-0.2315	-0.2792	-0.2181	-0.4362	-0.0282	-0.4210	0.0408	-0.3944
532	270.1960	270.4430	270.2166	269.9292	270.1555	212.1993	212.8068	212.6040	214.5448	212.2814	165.0675	164.5215	164.9895	164.3127	165.0580	1.3551	1.3178	1.3388	1.3019	1.3342	-0.2568	-0.2721	-0.2542	-0.2801	-0.2275	-0.4922	-0.1726	-0.4047	-0.1209	-0.4384
533	270.3632	270.7007	270.4035	270.0367	270.3018	211.8067	212.4427	212.2669	214.1311	211.9302	164.5873	163.9809	164.4750	163.7497	164.4437	1.5543	1.4963	1.5378	1.4733	1.5181	-0.3077	-0.2846	-0.2960	-0.3275	-0.3082	-0.4242	-0.2325	-0.3744	-0.1760	-0.4201
534	270.6120	270.9580	270.6491	270.1657	270.4867	211.6980	212.0924	211.9258	213.9450	211.7565	164.2161	163.6336	164.1297	163.2889	164.1386	1.6297	1.5358	1.6030	1.5171	1.5681	-0.3957	-0.3452	-0.3852	-0.4154	-0.4181	-0.2594	-0.1591	-0.2585	-0.1295	-0.2419
535	270.9973	271.2515	271.0009	270.4437	270.8433	212.1125	212.0629	211.9249	214.1222	212.0176	164.0151	163.4043	163.9019	163.0613	164.0236	1.5958	1.4695	1.5620	1.4700	1.5322	-0.5170	-0.4594	-0.5203	-0.5175	-0.5176	-0.0729	-0.0230	-0.0476	-0.0282	-0.1134
536	271.4992	271.6365	271.4646	270.8910	271.3790	212.7990	212.5381	212.3443	214.6011	212.7007	163.9725	163.3081	163.7783	163.0432	163.9869	1.4806	1.3465	1.4561	1.3724	1.4516	-0.6347	-0.5823	-0.6546	-0.6070	-0.6183	0.0421	0.0754	0.0411	0.0308	-0.0290
537	271.9869	272.0847	271.9550	271.2923	271.8684	213.2093	213.2203	212.8889	215.0222	213.2903	163.9909	163.3942	163.8845	163.0475	164.0008	1.2919	1.1745	1.2812	1.1591	1.2378	-0.6982	-0.6433	-0.7250	-0.6876	-0.7175	0.0223	0.0961	0.0235	-0.0026	-0.0265
538	272.3132	272.4599	272.3498	271.5743	272.2155	213.1083	213.3520	213.0898	215.1035	213.3690	163.9920	163.5576	164.0776	163.0630	164.0057	1.0134	0.9171	1.0081	0.8816	0.9607	-0.6805	-0.6027	-0.7006	-0.6511	-0.6854	-0.1115	0.0441	-0.1217	-0.0917	-0.1326
539	272.4298	272.6407	272.5554	271.6421	272.3444	212.7100	212.9313	212.6960	214.7549	212.7506	163.9721	163.6918	164.1906	163.0299	163.9354	0.6355	0.5463	0.6214	0.5202	0.6038	-0.5991	-0.4888	-0.6053	-0.5589	-0.5949	-0.2872	-0.0360	-0.3014	-0.2015	-0.3121
540	272.3903	272.6322	272.5536	271.5592	272.3179	212.2555	212.4526	212.2172	214.2435	212.1023	163.9930	163.7801	164.2364	163.0445	163.9787	0.1857	0.0938	0.1638	0.0699	0.1430	-0.4998	-0.3707	-0.4958	-0.4894	-0.5265	-0.4500	-0.1126	-0.4235	-0.2934	-0.4218
541	272.2979	272.5166	272.4313	271.4861	272.2943	211.8162	212.1108	211.8292	213.6729	211.7318	164.1529	163.8736	164.2898	163.1654	164.0742	-0.2728	-0.3579	-0.2973	-0.3597	-0.2959	-0.4136	-0.2918	-0.4105	-0.4182	-0.4454	-0.5568	-0.1787	-0.4984	-0.3204	-0.4683
542	272.2826	272.3977	272.3166	271.5040	272.3365	211.4953	211.8226	211.5535	213.2650	211.4918	164.4780	164.0787	164.4232	163.4501	164.3686	-0.6747	-0.7326	-0.6916	-0.7564	-0.7033	-0.3323	-0.2349	-0.3360	-0.3395	-0.3433	-0.5592	-0.2153	-0.5010	-0.2477	-0.4918
543	272.4341	272.4028	272.3115	271.6177	272.3940	211.4646	211.5719	211.3089	213.1679	211.4417	164.8360	164.4033	164.6547	163.7738	164.8057	-0.9840	-1.0029	-0.9853	-1.0326	-1.0045	-0.2241	-0.1450	-0.2274	-0.2085	-0.1920	-0.4189	-0.1735	-0.3956	-0.0778	-0.3885
544	272.6943	272.6066	272.4679	271.8397	272.6668	211.7312	211.6114	211.4381	213.3314	211.6399	165.0523	164.6654	164.8855	164.0252	165.1175	-1.1939	-1.1816	-1.1896	-1.2067	-1.1919	-0.0710	0.0107	-0.0630	-0.0388	-0.0330	-0.1402	-0.0214	-0.1653	0.1456	-0.1486
545	272.8826	272.9011	272.6960	272.0499	272.8724	212.0846	211.9760	211.8542	213.6520	212.0697	165.0775	164.7261	165.0035	164.0381	165.0435	-1.3038	-1.2804	-1.3049	-1.3078	-1.3155	0.1128	0.2084	0.1334	0.1499	0.1465	0.2175	0.2099	0.1528	0.3406	0.1575
546	272.8721	273.0363	272.8207	272.0687	272.8828	212.3166	212.3825	212.2536	213.9506	212.3994	164.9686	164.6566	165.0019	163.8659	164.8468	-1.3025	-1.2845	-1.3127	-1.2848	-1.3078	0.2943	0.3936	0.3180	0.3201	0.3070	0.4528	0.4126	0.4182	0.3896	0.4409
547	272.6850	272.9085	272.6899	271.9104	272.6910	212.3766	212.5637	212.4483	214.0152	212.4034	164.7986	164.5358	164.9165	163.6198	164.6496	-1.1786	-1.1695	-1.1958	-1.1782	-1.2036	0.4508	0.5332	0.4663	0.4738	0.4521	0.3350	0.4017	0.3398	0.2209	0.3743
548	272.4175	272.6369	272.3835	271.6244	272.3752	212.3249	212.5355	212.4300	213.9674	212.2737	164.6537	164.3700	164.7421	163.4901	164.6478	-0.9449	-0.9358	-0.9619	-0.9257	-0.9655	0.5792	0.6341	0.5853	0.5838	0.5645	-0.0458	0.1344	-0.0179	-0.1261	-0.0960
549	272.1519	272.3476	272.0799	271.3263	272.0790	212.2386	212.4205	212.3195	213.9371	212.2615	164.6139	164.2413	164.5851	163.4751	164.6500	-0.6410	-0.6242	-0.6474	-0.6295	-0.6575	0.6797	0.7133	0.6850	0.6814	0.6703	-0.4319	-0.1609	-0.4013	-0.4741	-0.4883
550	271.9456	272.1014	271.8767	271.0933	271.8926	212.1613	212.2965	212.1720	213.9001	212.1974	164.6682	164.2559	164.5904	163.5719	164.6769	-0.3131	-0.2917	-0.3107	-0.3126	-0.3353	0.7388	0.7588	0.7496	0.7468	0.7445	-0.4901	-0.4102	-0.6049	-0.6349	-0.5983
551	271.8226	271.9312	271.7505	271.0010	271.8346	212.0924	212.1966	212.0298	213.7840	212.0417	164.7079	164.3888	164.7178	163.7082	164.7242	0.0063	0.0232	0.0087	0.0085	0.0020	0.7377	0.7376	0.7475	0.7326	0.7324	-0.1672	-0.3998	-0.1161	-0.4849	-0.2571
552	271.7568	271.8537	271.6977	270.9977	271.7992	212.0039	212.1228	211.9397	213.4938	211.8550	164.6326	164.4963	164.7957	163.7639	164.7131	0.3020	0.3102	0.3065	0.2763	0.2829	0.6809	0.6441	0.6781	0.6855	0.6855	0.2510	-0.1044	0.1483	-0.1582	0.1861
553	271.6967	271.8398	271.6970	270.9394	271.6833	211.8586	212.0573	211.8814	213.1953	211.7409	164.4555	164.4581	164.7512	163.7921	164.6598	0.5642	0.5674	0.5751	0.5348	0.5574	0.6109	0.5312	0.5929	0.6093	0.6118	0.5936	0.1343	0.4462	0.1117	0.4626
554	271.6064	271.8351	271.6723	270.8328	271.5539	211.6141	211.9563	211.7818	212.9522	211.6380	164.3287	164.3039	164.6440	163.9038	164.5248	0.7762	0.7804	0.7928	0.7417	0.7830	0.5835	0.4781	0.5622	0.5944	0.5984	0.6280	0.3171	0.4902	0.1910	0.5735
555	271.4796	271.8034	271.5855	270.7442	271.4853	211.2576	211.7632	211.5599	212.7691	211.4496	164.4391	164.2006	164.5985	164.1524	164.4720	0.9133	0.9206	0.9314	0.8546	0.8980	0.6216	0.5239	0.6144	0.6028	0.6025	0.3404	0.3091	0.1831	0.0836	0.3495
556	271.3468	271.7335	271.4680	270.6627	271.3906	210.8817	211.5014	211.2507	212.6893	211.1923	164.8113	164.3187	164.7372	164.5286	164.7154	0.9523	0.9594	0.9688	0.9091	0.9575	0.6951	0.6271	0.7066	0.6946	0.6998	-0.0397	0.0935	0.0905	-0.1421	-0.1073
557	271.2841	271.6645	271.3738	270.6965	271.3831	210.6800	211.3005	211.0054	212.7808	210.9683	165.2425	164.6704	165.0461	164.9006	165.1440	0.8845	0.8858	0.8987	0.8490	0.9029	0.7441	0.7012	0.7617	0.7593	0.7640	-0.3468	-0.0967	-0.2990	-0.3379	-0.3516
558	271.3762	271.6935	271.3898	270.8846	271.4930	210.8250	211.2980	210.9705	213.0866	210.9771	165.4796	165.0007	165.3476	165.1312	165.4967	0.7229	0.7144	0.7340	0.6883	0.7308	0.7257	0.6875	0.7374	0.7216	0.7210	-0.3812	-0.2103	-0.2550	-0.3582	-0.4206
559	271.6451	271.8988	271.6015	271.1417	271.6734	211.3050	211.5765	211.2317	213.6215	211.3756	165.4178	164.9752	165.3778	165.1402	165.5343	0.4983	0.4783	0.5025	0.4574	0.4990	0.6400	0.5932	0.6469	0.6470	0.6453	-0.1270	-0.1918	-0.0165	-0.2353	-0.2335
560	272.0247	272.2669	271.9861	271.4269	271.9672	211.9207	212.0966	211.7571	214.2057	211.8813	165.1046	164.5863	165.0366	164.9796	165.2654	0.2469	0.2172	0.2416	0.2090	0.2465	0.5153	0.4683	0.5163	0.5320	0.5244	0.2063	-0.0736	0.1361	-0.0816	0.1598
561	272.4114	272.6985	272.4248	271.7764	272.3581	212.4339	212.6642	212.3810	214.6307	212.3818	164.6319	164.0435	164.5317	164.6985	164.8352	0.0003	-0.0350	-0.0124	-0.0276	-0.0015	0.3703	0.3416	0.3681	0.4117	0.3965	0.4354	0.0193	0.4275	0.0119	0.4099
562	272.7314	273.0793	272.8331	272.1262	272.7718	212.7167	213.0471	212.8548	214.8400	212.7081	164.0784	163.4671	163.9709	164.3810	164.3110	-0.2201	-0.2562	-0.2354	-0.2481	-0.2332	0.1962	0.1919	0.1931	0.2575	0.2282	0.4317	0.0243	0.3328	-0.0249	0.3972
563	272.9658	273.3482	273.1353	272.4079	273.0188	212.7784	213.1570	212.9996	214.8499	212.7961	163.5211	162.9082	163.4075	164.0174	163.6654	-0.4021	-0.4366	-0.4169	-0.4023	-0.3891	-0.0232	-0.0180	-0.0329	0.0284	-0.0230	0.2554	-0.0152	0.1875	-0.0694	0.2653
564	273.1382	273.5119	273.3140	272.5929	273.1717	212.7003	213.0647	212.8726	214.6933	212.7309	163.0362	162.4274	162.9270	163.5840	163.0398	-0.5377	-0.5714	-0.5516	-0.5471	-0.5465	-0.2800	-0.2876	-0.3005	-0.2370	-0.2933	0.1000	0.0141	0.0824	-0.0017	0.0917
565	273.2881	273.6181	273.4143	272.7626	273.3242	212.5722	212.8912	212.6474	214.4784	212.5774	162.6368	162.1106	162.6051	163.1166	162.5447	-0.6178	-0.6524	-0.6320	-0.6223	-0.6283	-0.5331	-0.5600	-0.5615	-0.4691	-0.5245	0.0916	0.1810	0.0416	0.2126	0.1231
566	273.4478	273.7215	273.5035	272.9325	273.4626	212.4617	212.7256	212.4401	214.2710	212.4545	162.2461	161.9277	162.4056	162.7312	162.2970	-0.6312	-0.6659	-0.6461	-0.6195	-0.6227	-0.7318	-0.7615	-0.7572	-0.6547	-0.7103	0.2333	0.4220	0.2197	0.4627	0.2251
567	273.6261	273.8574	273.6359	273.1091	273.6241	212.3973	212.6113	212.3143	214.1289	212.3774	161.8459	161.6925	162.1624	162.4654	162.0557	-0.5710	-0.6016	-0.5848	-0.5545	-0.5648	-0.8480	-0.8551	-0.8570	-0.7566	-0.8217	0.4403	0.5609	0.3915	0.5915	0.4108
568	273.8056	274.0276	273.8070	273.2992	273.8070	212.3645	212.5572	212.2821	214.0714	212.3857	161.6395	161.4646	161.9206	162.3988	161.8350	-0.4435	-0.4645	-0.4529	-0.4293	-0.4469	-0.8871	-0.8630	-0.8817	-0.7994	-0.8759	0.6105	0.4424	0.5593	0.5434	0.5858
569	273.9558	274.2056	273.9844	273.4923	273.9922	212.3317	212.5399	212.3006	214.0598	212.3727	161.8937	161.5040	161.9307	162.6549	161.9060	-0.2684	-0.2774	-0.2715	-0.2847	-0.2973	-0.8728	-0.8306	-0.8651	-0.7507	-0.8367	0.6759	0.1992	0.5769	0.3503	0.6236
570	274.0543	274.3548	274.1256	273.6244	274.1070	212.2844	212.5235	212.3131	214.0539	212.3119	162.5849	161.9751	162.3719	163.1804	162.4307	-0.0701	-0.0693	-0.0683	-0.0929	-0.0993	-0.8246	-0.7821	-0.8229	-0.7082	-0.8161	0.6227	0.0731	0.5431	0.1645	0.5859
571	274.1030	274.4521	274.2062	273.7114	274.1706	212.2378	212.4922	212.2926	214.0393	212.2370	163.3586	162.7783	163.1324	163.7545	163.2258	0.1285	0.1367	0.1344	0.1213	0.1268	-0.7479	-0.7132	-0.7535	-0.6604	-0.7635	0.4856	0.0135	0.4377	0.1039	0.5260
572	274.1373	274.5044	274.2465	273.7707	274.1946	212.2198	212.4579	212.2642	214.0892	212.2130	163.8681	163.4855	163.8653	164.1635	163.8604	0.3038	0.3205	0.3143	0.2844	0.2977	-0.6405	-0.6096	-0.6476	-0.5506	-0.6498	0.2950	0.0014	0.2805	0.1215	0.3511
573	274.2224	274.5540	274.2958	273.8346	274.2373	212.2343	212.4378	212.2489	214.1579	212.2478	164.0160	163.7525	164.2571	164.2400	163.9867	0.4263	0.4530	0.4424	0.3970	0.4158	-0.5028	-0.4673	-0.5055	-0.4333	-0.5139	0.0816	0.0090	0.0787	0.1311	0.1494
574	274.4235	274.6690	274.4331	273.9645	274.3715	212.2318	212.4146	212.2193	214.1828	212.2718	163.8853	163.6328	164.2525	164.0441	163.8657	0.4650	0.4973	0.4844	0.4223	0.4526	-0.3408	-0.2962	-0.3402	-0.2752	-0.3468	-0.0737	0.0580	-0.0796	0.1900	0.0371
575	274.7512	274.9047	274.6856	274.2228	274.6795	212.1396	212.3208	212.1151	214.1174	212.1921	163.6096	163.3043	163.9673	163.7698	163.6687	0.4043	0.4303	0.4203	0.3566	0.3908	-0.1610	-0.1090	-0.1587	-0.1197	-0.1804	-0.0725	0.1824	-0.0898	0.3201	0.0491
576	275.1274	275.2464	275.0248	274.5460	275.0588	211.9364	212.1094	211.9061	213.9336	211.9733	163.3369	162.9266	163.5392	163.5989	163.4652	0.2574	0.2666	0.2641	0.2172	0.2533	0.0339	0.0896	0.0394	0.0581	0.0196	0.0769	0.3558	0.0594	0.4394	0.1193
577	275.4220	275.5784	275.3366	274.8074	275.3654	211.6711	211.8285	211.6361	213.6203	211.6449	163.1890	162.6333	163.2041	163.5519	163.2736	0.0581	0.0523	0.0561	0.0152	0.0506	0.2437	0.3006	0.2537	0.2675	0.2448	0.2493	0.4747	0.2640	0.4981	0.3037
578	275.5333	275.7392	275.4912	274.9094	275.4993	211.4073	211.5690	211.3791	213.2559	211.2995	163.1962	162.5067	163.0976	163.5824	163.1528	-0.1662	-0.1730	-0.1670	-0.1847	-0.1500	0.4650	0.5227	0.4784	0.4823	0.4661	0.3236	0.4202	0.3608	0.4109	0.3211
579	275.4322	275.6431	275.3944	274.8634	275.4686	211.1922	211.3788	211.1904	212.9881	211.1374	163.2996	162.5566	163.1801	163.6274	163.1828	-0.4123	-0.4087	-0.4036	-0.4345	-0.4071	0.6865	0.7441	0.6999	0.6931	0.6880	0.2457	0.1941	0.2651	0.1386	0.1651
580	275.1428	275.3252	275.0789	274.6993	275.2680	211.0749	211.2473	211.0679	212.8716	211.1247	163.4202	162.7122	163.3737	163.6661	163.3319	-0.6872	-0.6787	-0.6736	-0.7218	-0.7058	0.8872	0.9409	0.8996	0.8836	0.8845	0.0373	-0.0987	0.0683	-0.1294	0.0660
581	274.7060	274.8616	274.6305	274.4603	274.9224	211.0853	211.1993	211.0294	212.9169	211.1580	163.5061	162.8684	163.5759	163.6578	163.4483	-0.9743	-0.9782	-0.9683	-0.9836	-0.9721	1.0406	1.0834	1.0514	1.0191	1.0321	-0.2402	-0.3497	-0.1898	-0.2714	-0.1374
582	274.1678	274.3078	274.0928	274.1543	274.4396	211.1824	211.2826	211.1243	213.0798	211.2180	163.5317	162.9504	163.6735	163.6295	163.5141	-1.2146	-1.2402	-1.2245	-1.2368	-1.2295	1.1226	1.1473	1.1300	1.0962	1.1117	-0.4811	-0.3796	-0.4053	-0.2795	-0.4064
583	273.5917	273.7064	273.5116	273.7666	273.8317	211.2671	211.4572	211.2898	213.2448	211.2990	163.4836	162.9300	163.6120	163.5979	163.4983	-1.3305	-1.3658	-1.3464	-1.3428	-1.3406	1.1210	1.1246	1.1257	1.0945	1.1165	-0.5204	-0.1466	-0.4880	-0.1883	-0.5207
584	273.0507	273.1126	272.9447	273.2845	273.1577	211.2590	211.6059	211.4042	213.3707	211.3823	163.3611	162.8095	163.4250	163.5001	163.3686	-1.2786	-1.2950	-1.2823	-1.2767	-1.2766	1.0411	1.0262	1.0442	1.0078	1.0342	-0.3309	0.0373	-0.3048	-0.0399	-0.3480
585	272.5890	272.6021	272.4468	272.7368	272.5265	211.1722	211.6389	211.4097	213.4945	211.3891	163.1819	162.6147	163.1801	163.2958	163.1399	-1.0846	-1.0623	-1.0691	-1.0646	-1.0755	0.9063	0.8759	0.9076	0.8778	0.8994	-0.0444	0.1563	-0.0798	0.0958	-0.0001
586	272.2206	272.2306	272.0810	272.2168	272.0762	211.1552	211.5877	211.3609	213.6648	211.3508	162.9735	162.3829	162.9328	163.0503	162.9356	-0.8259	-0.7728	-0.8022	-0.7843	-0.8032	0.7449	0.7000	0.7416	0.7203	0.7412	0.2600	0.2884	0.1879	0.1735	0.2476
587	271.9944	271.9883	271.8946	271.9103	271.9143	211.4102	211.6172	211.4137	213.9464	211.4608	162.7505	162.1397	162.6908	162.8792	162.8095	-0.5734	-0.5145	-0.5510	-0.5642	-0.5868	0.5786	0.5186	0.5711	0.5454	0.5614	0.4840	0.3676	0.4286	0.2218	0.4631
588	271.9827	271.8983	271.8991	271.8659	271.9805	211.9681	211.9056	211.7317	214.3880	211.8861	162.4939	161.8821	162.4333	162.7891	162.6450	-0.3525	-0.3062	-0.3352	-0.3259	-0.3481	0.4187	0.3434	0.4059	0.3853	0.4047	0.4676	0.3235	0.4266	0.1859	0.4979
589	272.1020	272.0111	272.0489	272.0500	272.1990	212.5789	212.4581	212.2528	214.8975	212.4906	162.1657	161.5800	162.1146	162.7252	162.3854	-0.1514	-0.1141	-0.1361	-0.1041	-0.1232	0.2672	0.1800	0.2524	0.2346	0.2601	0.2435	0.1838	0.2550	0.0930	0.2355
590	272.0360	272.1076	272.0716	272.3378	272.4173	212.9359	212.9860	212.7428	215.2286	212.9006	161.7725	161.2206	161.7329	162.5905	161.9533	0.0421	0.0866	0.0636	0.0707	0.0435	0.1182	0.0267	0.1051	0.0956	0.1183	-0.0337	0.0363	0.0303	0.0030	-0.0155
591	271.6768	271.8473	271.7171	272.2047	271.9820	212.9558	213.1601	212.9677	215.2187	212.9182	161.3877	160.8566	161.3493	162.3069	161.4119	0.2182	0.2765	0.2461	0.2200	0.1945	-0.0429	-0.1306	-0.0524	-0.0475	-0.0318	-0.2913	-0.1157	-0.2147	-0.0533	-0.2239
592	271.0518	271.3188	271.1478	271.9435	271.4189	212.7506	213.0208	212.8475	214.8826	212.6829	161.0653	160.5932	161.0499	161.9276	160.9637	0.3550	0.4170	0.3816	0.3756	0.3656	-0.2331	-0.3147	-0.2412	-0.2291	-0.2215	-0.4571	-0.2457	-0.3423	-0.0470	-0.3850
593	270.3728	270.6231	270.4251	271.7099	270.8477	212.4467	212.7758	212.5950	214.3927	212.3768	160.7885	160.4808	160.8884	161.6054	160.7505	0.4405	0.4911	0.4572	0.4531	0.4503	-0.4587	-0.5390	-0.4698	-0.4535	-0.4586	-0.4423	-0.2943	-0.3641	0.0279	-0.3852
594	269.8244	269.8829	269.4610	270.8482	269.6110	212.1750	212.5026	212.3086	213.9345	212.1207	160.5944	160.3720	160.7414	161.4707	160.6744	0.4798	0.5141	0.4901	0.4749	0.4758	-0.7052	-0.7865	-0.7207	-0.6778	-0.6905	-0.2534	-0.2114	-0.2577	0.1895	-0.2137
595	269.3631	269.3637	268.9597	270.1057	268.9815	212.1097	212.2717	212.0511	213.7228	212.0879	160.6638	160.2964	160.6507	161.5935	160.7148	0.4786	0.5053	0.4947	0.4812	0.4965	-0.9400	-1.0126	-0.9555	-0.8957	-0.9222	0.0167	-0.0351	0.0098	0.3639	0.0456
596	269.0019	269.0904	268.8244	269.6324	268.8462	212.3286	212.2596	212.0485	213.7915	212.3075	161.1305	160.5155	160.9235	161.9866	161.0529	0.4276	0.4567	0.4549	0.4476	0.4620	-1.1304	-1.1761	-1.1370	-1.0659	-1.1061	0.2769	0.1551	0.2487	0.3995	0.1972
597	268.9116	268.8548	268.8517	269.4247	268.7925	212.6729	212.5443	212.3378	214.0897	212.6672	161.8492	161.1300	161.5621	162.5192	161.7094	0.3082	0.3382	0.3418	0.3531	0.3597	-1.2580	-1.2678	-1.2537	-1.1725	-1.2291	0.4023	0.2876	0.3559	0.2743	0.3347
598	269.1738	268.9240	269.1352	269.6729	269.1710	212.8657	212.8977	212.6909	214.3793	213.0251	162.4980	161.9126	162.2978	163.0098	162.4178	0.1133	0.1332	0.1436	0.1209	0.1172	-1.3163	-1.3006	-1.3109	-1.2217	-1.2966	0.3116	0.2721	0.2836	0.0676	0.3095
599	269.6284	269.4080	269.5685	270.0478	269.5948	212.7536	212.9213	212.7674	214.4918	213.0199	162.8713	162.4605	162.8452	163.3234	162.8832	-0.1408	-0.1375	-0.1190	-0.1525	-0.1625	-1.2957	-1.2748	-1.3035	-1.1921	-1.2821	0.0819	0.1289	0.0838	-0.1371	0.0726
600	270.0347	270.0385	270.0028	270.3785	269.9703	212.3830	212.5641	212.4401	214.3427	212.6165	162.9760	162.6318	163.0924	163.3966	162.9843	-0.4218	-0.4300	-0.4063	-0.4044	-0.4055	-1.1773	-1.1639	-1.2040	-1.0611	-1.1611	-0.1519	-0.0244	-0.1531	-0.2907	-0.1444
601	270.2708	270.4987	270.2881	270.4456	270.0919	211.8972	212.0566	211.9440	214.0013	211.9987	162.9301	162.5591	163.0945	163.3054	162.9189	-0.6952	-0.7053	-0.6831	-0.7127	-0.7165	-0.9483	-0.9354	-0.9791	-0.8321	-0.9395	-0.2953	-0.1274	-0.2565	-0.3066	-0.2515
602	270.3491	270.7086	270.4127	270.6084	270.3648	211.4213	211.5382	211.3949	213.6275	211.4783	162.8793	162.3956	162.9478	163.1976	162.8660	-0.9277	-0.9363	-0.9193	-0.8925	-0.8969	-0.6168	-0.5863	-0.6347	-0.5107	-0.6207	-0.3002	-0.1632	-0.2459	-0.1540	-0.2748
603	270.3451	270.7319	270.4108	270.6027	270.2981	211.0226	211.1059	210.9309	213.2232	210.9963	162.9375	162.2829	162.7943	163.1845	162.8974	-1.0826	-1.0927	-1.0820	-1.0362	-1.0380	-0.2126	-0.1554	-0.2146	-0.1296	-0.2372	-0.1930	-0.1470	-0.1731	0.0777	-0.1590
604	270.3572	270.6698	270.3996	270.7324	270.4292	210.7252	210.8140	210.6349	212.7836	210.5759	163.1084	162.3190	162.7919	163.2889	163.0643	-1.1211	-1.1326	-1.1278	-1.0742	-1.0957	0.2253	0.3006	0.2373	0.3014	0.2041	-0.0385	-0.0974	-0.0318	0.3002	-0.0365
605	270.4708	270.6560	270.4286	270.8333	270.4627	210.5474	210.6352	210.4748	212.4585	210.3925	163.2887	162.4897	162.9480	163.3826	163.2082	-1.0208	-1.0231	-1.0274	-0.9709	-0.9964	0.6626	0.7384	0.6786	0.7381	0.6647	0.1215	-0.0170	0.1018	0.3943	0.1080
606	270.7144	270.7878	270.5666	270.9856	270.7111	210.5312	210.5558	210.4582	212.3467	210.4713	163.3766	162.6675	163.1614	163.4141	163.2975	-0.7985	-0.7773	-0.7927	-0.7381	-0.7634	1.0723	1.1354	1.0812	1.1601	1.1003	0.2512	0.0824	0.2148	0.3138	0.1939
607	271.0525	271.0729	270.8336	271.1442	270.8766	210.7163	210.6343	210.6127	212.4498	210.6754	163.3503	162.7336	163.2922	163.3732	163.3210	-0.5097	-0.4624	-0.4861	-0.4682	-0.5138	1.4218	1.4697	1.4251	1.5021	1.4480	0.2982	0.1574	0.2708	0.0809	0.2334
608	271.4230	271.4489	271.2700	271.5365	271.4346	211.0597	210.9102	210.9159	212.6984	210.9968	163.2497	162.6855	163.2753	163.2439	163.2067	-0.2179	-0.1593	-0.1864	-0.1938	-0.2348	1.6668	1.7046	1.6630	1.7170	1.6608	0.2346	0.1616	0.2209	-0.2001	0.2126
609	271.7727	271.8333	271.7354	271.8538	271.7902	211.4071	211.2907	211.2645	212.9787	211.4088	163.1249	162.5863	163.1628	163.1135	163.1042	0.0395	0.0883	0.0623	0.1065	0.0774	1.7679	1.8010	1.7528	1.7999	1.7480	0.1010	0.1006	0.0901	-0.4073	0.0678
610	272.0658	272.1626	272.1140	271.9267	271.8669	211.5930	211.5550	211.5007	213.1695	211.6721	163.0047	162.4879	163.0237	162.9987	162.9801	0.2617	0.2917	0.2716	0.3277	0.2930	1.7146	1.7457	1.6880	1.7363	1.6989	-0.0273	0.0326	-0.0334	-0.3997	-0.0655
611	272.2766	272.4002	272.2334	272.0988	272.1800	211.5678	211.5616	211.5265	213.2019	211.6886	162.8872	162.4123	162.8916	162.8700	162.8519	0.4647	0.4848	0.4707	0.4857	0.4478	1.5364	1.5700	1.5104	1.5588	1.5407	-0.0969	0.0046	-0.0831	-0.1894	-0.0721
612	272.3878	272.5268	272.3397	272.1610	272.3032	211.4001	211.3881	211.3864	213.0035	211.4184	162.7457	162.3506	162.7907	162.7343	162.7203	0.6521	0.6763	0.6653	0.6608	0.6423	1.2802	1.3211	1.2602	1.2942	1.2877	-0.1014	0.0120	-0.0744	0.1184	-0.0444
613	272.3934	272.5358	272.2845	272.1806	272.3127	211.1882	211.1722	211.1906	212.6878	211.1310	162.5466	162.2644	162.6843	162.6013	162.6007	0.8032	0.8356	0.8220	0.8288	0.8262	0.9741	1.0195	0.9614	0.9662	0.9585	-0.0715	0.0163	-0.0498	0.3404	-0.0446
614	272.2965	272.4336	272.1645	272.1082	272.2516	211.0073	210.9900	210.9999	212.4240	210.9514	162.2864	162.1131	162.5254	162.5031	162.4231	0.8900	0.9206	0.9040	0.8899	0.8819	0.6254	0.6619	0.6147	0.6004	0.6012	-0.0350	-0.0031	-0.0249	0.3762	-0.0092
615	272.1010	272.2320	271.9660	271.9894	272.1231	210.9039	210.8622	210.8402	212.3085	210.9337	162.0310	161.9145	162.3175	162.5317	162.2648	0.9015	0.9164	0.9057	0.9178	0.9217	0.2513	0.2610	0.2279	0.2057	0.2166	0.0087	-0.0240	-0.0022	0.2080	-0.0108
616	271.8103	271.9392	271.6843	271.8432	271.9095	210.8842	210.8031	210.7571	212.2811	210.9177	161.8964	161.7563	162.1443	162.7237	162.1388	0.8519	0.8482	0.8526	0.8865	0.8940	-0.1049	-0.1226	-0.1438	-0.1637	-0.1358	0.0727	-0.0119	0.0432	-0.0103	0.0071
617	271.4429	271.5661	271.3314	271.5908	271.5698	210.9130	210.8247	210.7924	212.2828	210.9025	161.9587	161.7294	162.0970	163.0754	162.1452	0.7633	0.7530	0.7703	0.7910	0.7882	-0.3972	-0.4150	-0.4309	-0.4518	-0.4061	0.1553	0.0392	0.1232	-0.1772	0.1075
618	271.0458	271.1478	270.9409	271.2397	271.1093	210.9461	210.9019	210.8981	212.2657	210.9215	162.1935	161.8661	162.2140	163.5073	162.2985	0.6430	0.6397	0.6615	0.6893	0.6856	-0.6156	-0.6023	-0.6229	-0.6794	-0.6304	0.2323	0.1030	0.2076	-0.2118	0.1837
619	270.6657	270.7518	270.5633	270.8002	270.6102	210.9649	210.9900	210.9984	212.2566	210.9715	162.5107	162.1179	162.4677	163.9148	162.5552	0.4792	0.4844	0.5043	0.5277	0.5132	-0.7932	-0.7480	-0.7773	-0.8526	-0.7988	0.2735	0.1489	0.2623	-0.0985	0.2491
620	270.2891	270.4390	270.2337	270.2890	270.1463	210.9858	211.0630	211.0672	212.2589	210.9925	162.8268	162.3858	162.7927	164.1893	162.8097	0.2611	0.2629	0.2807	0.2931	0.2599	-0.9669	-0.9204	-0.9484	-1.0198	-0.9671	0.2596	0.1616	0.2617	0.0888	0.2306
621	269.8585	270.1623	269.9395	269.8108	269.8246	211.0483	211.1305	211.1170	212.3226	211.0723	163.0846	162.5840	163.0872	164.3120	163.0122	0.0023	-0.0121	0.0068	0.0632	0.0308	-1.1297	-1.1163	-1.1256	-1.1929	-1.1354	0.1852	0.1346	0.1956	0.2570	0.1459
622	269.4762	269.8288	269.6102	269.4640	269.5370	211.1855	211.2320	211.1905	212.4630	211.2080	163.2210	162.6526	163.2099	164.3406	163.2091	-0.2573	-0.2887	-0.2678	-0.1909	-0.2292	-1.2230	-1.2513	-1.2386	-1.3038	-1.2558	0.0524	0.0609	0.0668	0.3177	0.0307
623	269.2324	269.6304	269.4646	269.5182	269.5593	211.3919	211.3999	211.3291	212.6410	211.3892	163.1551	162.5182	163.0665	164.2727	163.2446	-0.4698	-0.5068	-0.4876	-0.3986	-0.4536	-1.1808	-1.2336	-1.2041	-1.2474	-1.1985	-0.1296	-0.0593	-0.1066	0.2008	-0.1303
624	269.4590	269.6726	269.3688	269.7103	269.5060	211.6253	211.6221	211.5331	212.8473	211.6092	162.8372	162.1355	162.6747	164.1054	163.0242	-0.6045	-0.6331	-0.6196	-0.5419	-0.5891	-0.9842	-1.0397	-0.9979	-1.0511	-1.0008	-0.3217	-0.2016	-0.2909	-0.0758	-0.3126
625	270.1859	270.1801	269.8830	270.2755	269.9883	211.8417	211.8494	211.7621	213.0466	211.8073	162.3107	161.5790	162.1406	163.7838	162.4680	-0.6567	-0.6709	-0.6663	-0.5957	-0.6412	-0.6714	-0.7178	-0.6796	-0.7350	-0.6820	-0.4438	-0.3090	-0.4213	-0.3627	-0.4190
626	271.1356	271.0647	270.7411	271.0620	270.8922	212.0189	212.0369	211.9649	213.1951	211.9916	161.6974	160.9656	161.5692	163.3559	161.7679	-0.6404	-0.6430	-0.6465	-0.5862	-0.6308	-0.2928	-0.3327	-0.3045	-0.3154	-0.2617	-0.4218	-0.3170	-0.4118	-0.4918	-0.4285
627	271.9493	271.9852	271.7306	271.6925	271.6756	212.1487	212.1681	212.1095	213.3114	212.1682	161.1189	160.3860	161.0223	162.8942	161.1284	-0.5749	-0.5708	-0.5787	-0.5108	-0.5430	0.1216	0.0848	0.1151	0.1174	0.1523	-0.2751	-0.2172	-0.2600	-0.3950	-0.2687
628	272.4402	272.5861	272.4616	272.1852	272.3663	212.2205	212.2431	212.1800	213.3629	212.2342	160.6468	159.9346	160.5691	162.4757	160.6248	-0.4805	-0.4701	-0.4792	-0.4269	-0.4627	0.5491	0.5215	0.5591	0.5664	0.5773	-0.0830	-0.0786	-0.0758	-0.1338	-0.0700
629	272.6314	272.7845	272.7187	272.2827	272.5214	212.2218	212.2607	212.1807	213.3226	212.2141	160.3150	159.6596	160.2830	162.1624	160.2814	-0.3773	-0.3584	-0.3690	-0.3232	-0.3607	0.9504	0.9374	0.9719	0.9818	0.9708	0.0950	0.0543	0.1028	0.1169	0.0841
630	272.6374	272.7163	272.6608	272.1935	272.4997	212.1541	212.2237	212.1300	213.2129	212.1196	160.1381	159.5432	160.1459	161.9773	160.1216	-0.2835	-0.2557	-0.2702	-0.2196	-0.2460	1.2708	1.2590	1.2889	1.3395	1.3066	0.1992	0.1536	0.2141	0.2088	0.1452
631	272.5608	272.5418	272.4627	272.0467	272.4555	212.0413	212.1478	212.0478	213.0823	212.0328	160.1084	159.5820	160.1424	161.9042	160.0713	-0.2103	-0.1759	-0.1951	-0.1530	-0.1819	1.4709	1.4375	1.4725	1.5307	1.4762	0.1586	0.1529	0.1950	0.0806	0.1208
632	272.4553	272.3686	272.2595	272.0138	272.5076	211.9342	212.0537	211.9587	212.9701	211.9378	160.2012	159.7656	160.2661	161.9417	160.1539	-0.1588	-0.1207	-0.1442	-0.1047	-0.1359	1.5526	1.4949	1.5305	1.6293	1.5610	-0.0520	0.0071	0.0114	-0.2436	-0.0535
633	272.3263	272.2235	272.0887	271.8454	272.3006	211.9171	211.9783	211.9057	212.9516	211.9137	160.3994	160.0442	160.4788	162.0427	160.3442	-0.1223	-0.0827	-0.1097	-0.0911	-0.1159	1.5453	1.4883	1.5163	1.6631	1.5842	-0.3876	-0.2480	-0.3181	-0.5917	-0.3308
634	272.1588	272.0806	271.9941	271.7320	272.2073	212.0646	212.0017	211.9564	213.0797	212.0361	160.7041	160.3717	160.7576	162.2206	160.6434	-0.0884	-0.0517	-0.0802	-0.0454	-0.0693	1.4693	1.4448	1.4570	1.6083	1.5104	-0.7113	-0.5148	-0.6313	-0.8107	-0.6432
635	271.9525	271.9139	271.8905	271.4756	271.8998	212.3381	212.1904	212.1424	213.3221	212.3052	161.1036	160.7341	161.0956	162.5012	161.0407	-0.0374	-0.0108	-0.0381	-0.0076	-0.0333	1.3181	1.3371	1.3317	1.4643	1.3435	-0.7738	-0.6098	-0.7388	-0.7814	-0.8106
636	271.7298	271.7266	271.7077	271.3022	271.7310	212.5611	212.4609	212.3750	213.5452	212.5451	161.5308	161.1113	161.4566	162.8361	161.4758	0.0566	0.0686	0.0459	0.0771	0.0548	1.0763	1.1182	1.0942	1.2454	1.1030	-0.5434	-0.4201	-0.4839	-0.5291	-0.5883
637	271.5240	271.5442	271.4858	270.9922	271.4173	212.5624	212.5582	212.4737	213.5963	212.6242	161.8778	161.4316	161.7670	163.1146	161.8500	0.2129	0.2155	0.1991	0.2291	0.2115	0.7523	0.7832	0.7550	0.9323	0.7828	-0.2531	-0.1898	-0.2500	-0.2658	-0.2474
638	271.3673	271.3952	271.3306	270.8288	271.3118	212.3245	212.3448	212.3000	213.4580	212.4297	162.0719	161.6142	161.9670	163.2688	162.0816	0.4232	0.4280	0.4161	0.4358	0.4269	0.3870	0.3912	0.3767	0.5577	0.3978	-0.0251	-0.0589	-0.1126	-0.1536	-0.0663
639	271.2764	271.3041	271.2237	270.7743	271.2979	211.9567	211.9569	211.9398	213.1287	211.9814	162.1173	161.6546	162.0530	163.2896	162.1319	0.6435	0.6555	0.6460	0.6623	0.6580	0.0339	0.0224	0.0148	0.1958	0.0323	0.1059	0.0302	-0.0086	-0.1415	0.0857
640	271.2350	271.2779	271.2035	270.7281	271.2567	211.5752	211.5492	211.5375	212.7224	211.5192	162.0775	161.6046	162.0560	163.2373	162.0846	0.8147	0.8236	0.8209	0.8257	0.8237	-0.2710	-0.2760	-0.2875	-0.1279	-0.2844	0.1392	0.0848	0.0563	-0.1469	0.1438
641	271.2039	271.2885	271.1648	270.6438	271.1656	211.2505	211.2050	211.1870	212.4114	211.2392	162.0572	161.5173	162.0162	163.2009	162.0154	0.9000	0.8871	0.8991	0.8979	0.8925	-0.5179	-0.5039	-0.5247	-0.3978	-0.5337	0.0921	0.1060	0.1114	-0.1156	0.1197
642	271.1539	271.2929	271.1727	270.4961	271.0324	211.0164	210.9482	210.9285	212.2127	211.0319	162.1694	161.4780	162.0065	163.2321	162.0566	0.9049	0.8623	0.8964	0.8842	0.8796	-0.7114	-0.6819	-0.7125	-0.5901	-0.6967	-0.0113	0.0561	0.0151	-0.1115	-0.0149
643	271.0879	271.2714	271.0926	270.4220	271.0099	210.8736	210.7753	210.7600	212.0743	210.8688	162.4346	161.5965	162.1310	163.3607	162.3032	0.8589	0.8021	0.8541	0.8402	0.8431	-0.8587	-0.8211	-0.8578	-0.7361	-0.8388	-0.1518	-0.0720	-0.1458	-0.1313	-0.1138
644	271.0442	271.2340	271.0386	270.3180	270.9539	210.7968	210.6904	210.7043	211.9615	210.7686	162.7223	161.8834	162.3788	163.5411	162.6476	0.7777	0.7325	0.7881	0.7838	0.7909	-0.9703	-0.9288	-0.9629	-0.8961	-0.9857	-0.3006	-0.2288	-0.3110	-0.1571	-0.2466
645	271.0873	271.2207	271.0626	270.2875	270.9643	210.7612	210.6829	210.7339	211.8595	210.7336	162.8641	162.1564	162.6318	163.6474	162.8553	0.6443	0.6236	0.6682	0.6709	0.6728	-1.0607	-1.0222	-1.0495	-1.0176	-1.0853	-0.4136	-0.3580	-0.4090	-0.1314	-0.3122
646	271.2554	271.2992	271.2076	270.4175	271.1447	210.7691	210.7263	210.8007	211.8225	210.7441	162.8102	162.2118	162.7236	163.5730	162.8110	0.4285	0.4228	0.4500	0.4445	0.4345	-1.1360	-1.1149	-1.1362	-1.0855	-1.1221	-0.4550	-0.3987	-0.4257	-0.0527	-0.3387
647	271.4923	271.4986	271.4542	270.6283	271.4179	210.8580	210.8084	210.8909	211.8880	210.8260	162.6315	162.0837	162.6201	163.3614	162.5930	0.1220	0.1129	0.1290	0.1759	0.1604	-1.1786	-1.1890	-1.1928	-1.1827	-1.1984	-0.4334	-0.3539	-0.3946	0.0103	-0.3559
648	271.6695	271.7301	271.6889	270.8466	271.6583	211.0671	210.9555	211.0349	212.0876	211.0369	162.4228	161.9135	162.4493	163.1042	162.3632	-0.2475	-0.2651	-0.2519	-0.1934	-0.2246	-1.1507	-1.1968	-1.1755	-1.1979	-1.1903	-0.3803	-0.2803	-0.3486	0.0184	-0.3531
649	271.7020	271.8469	271.7899	270.9604	271.7578	211.3734	211.1974	211.2598	212.3633	211.3310	162.2670	161.7680	162.2925	162.8951	162.2195	-0.6293	-0.6446	-0.6364	-0.5598	-0.6056	-1.0223	-1.0979	-1.0537	-1.0980	-1.0693	-0.2966	-0.1962	-0.2896	-0.0531	-0.3264
650	271.6026	271.8079	271.7093	270.8776	271.5971	211.6774	211.4917	211.5317	212.6076	211.6414	162.2359	161.6798	162.1664	162.8271	162.2182	-0.9723	-0.9738	-0.9730	-0.8980	-0.9495	-0.7983	-0.8908	-0.8361	-0.9032	-0.8310	-0.1518	-0.0653	-0.1744	-0.1219	-0.1837
651	271.4333	271.6778	271.5152	270.6575	271.3680	211.8716	211.7166	211.7514	212.7728	211.8975	162.3478	161.7176	162.1653	162.9514	162.3520	-1.2331	-1.2207	-1.2290	-1.1339	-1.1925	-0.5112	-0.6098	-0.5463	-0.6105	-0.5241	0.0474	0.1178	0.0184	-0.1015	0.0127
652	271.2820	271.5126	271.3293	270.4862	271.2258	211.9092	211.7737	211.8314	212.8379	211.9774	162.5381	161.9049	162.3336	163.1871	162.5810	-1.3736	-1.3538	-1.3740	-1.2821	-1.3547	-0.1969	-0.2961	-0.2192	-0.3108	-0.2094	0.1939	0.2459	0.1993	-0.0131	0.1788
653	271.2746	271.3867	271.2379	270.4589	271.2367	211.8011	211.6625	211.7458	212.8438	211.9080	162.7108	162.1487	162.5813	163.3814	162.7467	-1.3650	-1.3401	-1.3693	-1.2959	-1.3613	0.1178	0.0220	0.1137	0.0231	0.1360	0.1433	0.1559	0.1949	-0.0139	0.1575
654	271.4820	271.4397	271.3250	270.5815	271.3950	211.5720	211.4305	211.5172	212.8134	211.7340	162.8087	162.3179	162.7687	163.5130	162.8384	-1.2050	-1.1706	-1.2085	-1.1349	-1.1878	0.4111	0.3227	0.4228	0.3412	0.4537	-0.1087	-0.1295	-0.0643	-0.1591	-0.0843
655	271.7977	271.7302	271.5973	270.9003	271.7769	211.2415	211.1123	211.1839	212.7098	211.3998	162.8283	162.3629	162.8297	163.5566	162.8496	-0.9275	-0.8812	-0.9259	-0.8751	-0.9183	0.6645	0.5812	0.6818	0.6187	0.6958	-0.4100	-0.4179	-0.3904	-0.3272	-0.3564
656	272.0155	272.0872	271.9035	271.2234	272.0966	210.8444	210.7333	210.7793	212.4803	210.9457	162.7909	162.3142	162.7771	163.5949	162.8248	-0.5797	-0.5299	-0.5719	-0.4990	-0.5273	0.8706	0.7831	0.8844	0.8441	0.8925	-0.5497	-0.5367	-0.5627	-0.3755	-0.5152
657	272.0338	272.2518	272.0549	271.3390	272.1229	210.4451	210.3418	210.3709	212.1260	210.4478	162.7150	162.2143	162.6597	163.6076	162.7796	-0.1955	-0.1549	-0.1886	-0.1290	-0.1569	1.0386	0.9438	1.0427	1.0489	1.0780	-0.3895	-0.3130	-0.3928	-0.1428	-0.3724
658	271.8975	272.1885	271.9475	271.2117	271.8967	210.0996	210.0160	210.0346	211.7165	210.0462	162.6107	162.0908	162.5153	163.5982	162.6758	0.2044	0.2340	0.2113	0.2631	0.2347	1.1802	1.0915	1.1771	1.2449	1.2319	-0.0058	0.0504	-0.0702	0.1952	0.0004
659	271.6935	272.0185	271.7134	270.9477	271.6036	209.8247	209.8095	209.8171	211.3814	209.7841	162.4908	161.9637	162.3819	163.5782	162.5547	0.5877	0.6171	0.6053	0.6223	0.5993	1.2840	1.2218	1.2858	1.3858	1.3218	0.4146	0.3933	0.3389	0.4522	0.3556
660	271.5233	271.8164	271.5300	270.7328	271.4201	209.6538	209.6802	209.6969	211.2110	209.6800	162.3768	161.8570	162.2915	163.5258	162.4173	0.9009	0.9355	0.9297	0.8919	0.8790	1.3113	1.2818	1.3248	1.4510	1.3402	0.5545	0.4263	0.4774	0.4521	0.5427
661	271.5104	271.6679	271.4345	270.6779	271.4422	209.6743	209.6246	209.6778	211.2568	209.7334	162.2935	161.7941	162.2462	163.4688	162.3218	1.0933	1.1210	1.1183	1.1159	1.1151	1.2284	1.2166	1.2450	1.3820	1.2206	0.2942	0.0335	0.1819	0.1803	0.3261
662	271.6957	271.7124	271.5147	270.7726	271.6154	209.9217	209.7614	209.8406	211.5319	209.9409	162.2615	161.7874	162.2455	163.4463	162.2843	1.1563	1.1576	1.1601	1.1695	1.1758	1.0519	1.0345	1.0531	1.2324	1.0557	-0.1210	-0.2485	-0.0704	-0.1476	-0.1554
663	271.9604	271.9769	271.7728	271.0030	271.9311	210.2748	210.1224	210.1822	211.9154	210.2509	162.2901	161.8396	162.2846	163.4570	162.2895	1.1286	1.1035	1.1144	1.1353	1.1385	0.8457	0.8145	0.8319	1.0416	0.8521	-0.4498	-0.3964	-0.3691	-0.3501	-0.4449
664	272.1412	272.2913	272.0735	271.2075	272.1461	210.5391	210.5447	210.5513	212.2111	210.5430	162.3714	161.9499	162.3678	163.5098	162.3562	1.0575	1.0316	1.0502	1.0590	1.0664	0.6689	0.6367	0.6545	0.8676	0.6631	-0.4243	-0.2321	-0.3684	-0.3004	-0.5015
665	272.1737	272.4653	272.2480	271.2593	272.1796	210.5904	210.8144	210.7920	212.3504	210.6126	162.4853	162.1055	162.4931	163.5631	162.4586	0.9520	0.9519	0.9649	0.9701	0.9797	0.5328	0.5140	0.5253	0.7053	0.5106	-0.0477	0.1182	0.0383	-0.0516	-0.1361
666	272.0924	272.4724	272.2212	271.1807	272.1025	210.4194	210.8276	210.8105	212.3388	210.5838	162.6188	162.2788	162.6431	163.5915	162.6105	0.7838	0.8064	0.8061	0.7977	0.7931	0.4117	0.3973	0.4036	0.5535	0.3747	0.3950	0.4147	0.2668	0.2822	0.4128
667	271.9748	272.3741	272.0985	271.0575	271.9458	210.1600	210.6158	210.6119	212.2448	210.3800	162.7876	162.4513	162.8082	163.6180	162.7609	0.5361	0.5491	0.5419	0.5266	0.5183	0.2927	0.2544	0.2675	0.4066	0.2582	0.4817	0.5626	0.6800	0.5074	0.6629
668	271.9206	272.2536	271.9876	271.0650	271.9306	210.0849	210.3776	210.3606	212.2569	210.1955	163.0286	162.6400	163.0045	163.6898	162.9808	0.2430	0.2222	0.2244	0.2337	0.2252	0.2043	0.1290	0.1595	0.2963	0.1948	0.1094	0.2578	0.0903	0.5216	0.2928
669	271.9963	272.2287	271.9670	271.1441	271.9746	210.3988	210.3657	210.3503	212.4822	210.3546	163.3519	162.8844	163.2566	163.8447	163.3028	-0.0295	-0.0725	-0.0551	-0.0269	-0.0356	0.1871	0.0978	0.1427	0.2700	0.1965	-0.3561	-0.1185	-0.3248	0.3404	-0.3150
670	272.1674	272.3667	272.0997	271.2767	272.1487	210.9923	210.7110	210.6920	212.8682	210.8347	163.6960	163.1898	163.5520	164.0552	163.6713	-0.2395	-0.2712	-0.2549	-0.2433	-0.2530	0.2387	0.1749	0.2178	0.2826	0.2327	-0.7098	-0.3824	-0.5606	0.0545	-0.6283
671	272.3257	272.6078	272.3232	271.3573	272.2900	211.5345	211.2973	211.2428	213.2755	211.4181	163.9528	163.4816	163.8277	164.2386	163.9663	-0.3988	-0.4009	-0.3975	-0.3926	-0.4029	0.2992	0.2756	0.3050	0.3303	0.3060	-0.6663	-0.3308	-0.5972	-0.1264	-0.6901
672	272.3807	272.8185	272.5069	271.4630	272.4367	211.7995	211.7775	211.7510	213.4641	211.7553	164.0461	163.6497	163.9995	164.2841	164.0650	-0.5451	-0.5327	-0.5418	-0.5294	-0.5368	0.2997	0.2907	0.3083	0.2737	0.2733	-0.3003	0.0601	-0.0719	-0.0937	-0.3166
673	272.3161	272.9026	272.5618	271.5204	272.5042	211.7941	211.9273	211.9835	213.3895	211.7991	163.9694	163.6503	164.0163	164.1951	163.9907	-0.6859	-0.6877	-0.6977	-0.6462	-0.6556	0.2228	0.1857	0.2101	0.2000	0.2281	0.0396	0.2683	-0.0588	0.0664	0.1245
674	272.2041	272.8641	272.4992	271.7298	272.5722	211.6405	211.8237	211.9100	213.1667	211.6498	163.7648	163.5097	163.8898	164.0430	163.8276	-0.7823	-0.8072	-0.8070	-0.7525	-0.7701	0.1086	0.0327	0.0752	0.0465	0.1037	0.0676	0.3217	0.2790	0.2526	0.2320
675	272.1780	272.8096	272.4147	271.9512	272.5354	211.4748	211.6256	211.7005	212.9005	211.4833	163.5219	163.2731	163.6657	163.9266	163.6284	-0.7906	-0.8160	-0.8088	-0.7611	-0.7907	0.0056	-0.0797	-0.0227	-0.0793	0.0002	-0.1994	0.1425	-0.2100	0.3463	-0.0546
676	272.3387	272.8780	272.4579	272.3238	272.6192	211.4004	211.4573	211.4612	212.7681	211.4256	163.3848	163.0362	163.4433	163.9446	163.4769	-0.7126	-0.7100	-0.7102	-0.6662	-0.6989	-0.0754	-0.1405	-0.0855	-0.1510	-0.0786	-0.4935	-0.0712	-0.4833	0.3223	-0.3905
677	272.6651	273.1329	272.6997	272.7899	272.8830	211.4245	211.4019	211.3321	212.7995	211.4637	163.4708	162.9456	163.3825	164.1194	163.4967	-0.5971	-0.5666	-0.5826	-0.5631	-0.6015	-0.1573	-0.2031	-0.1656	-0.2267	-0.1478	-0.6909	-0.1953	-0.6168	0.2326	-0.5071
678	273.0415	273.5157	273.0822	273.1753	273.1375	211.4602	211.4542	211.3671	212.8379	211.4588	163.7452	163.1029	163.5468	164.4014	163.7287	-0.4872	-0.4574	-0.4813	-0.4558	-0.4920	-0.2553	-0.3061	-0.2756	-0.3194	-0.2548	-0.7271	-0.2605	-0.6550	0.1252	-0.6110
679	273.3663	273.8965	273.4893	273.5247	273.4264	211.4180	211.5196	211.4579	212.7939	211.3920	164.0302	163.4502	163.8666	164.6470	163.9750	-0.3735	-0.3693	-0.3862	-0.3632	-0.3909	-0.3527	-0.4221	-0.3844	-0.3819	-0.3286	-0.5873	-0.2270	-0.4973	0.0773	-0.5483
680	273.6222	274.1810	273.8423	273.8573	273.7381	211.2673	211.5054	211.4751	212.6751	211.2919	164.1625	163.7478	164.1532	164.7561	164.1334	-0.2054	-0.2211	-0.2265	-0.2040	-0.2213	-0.4184	-0.4938	-0.4504	-0.4589	-0.4307	-0.3090	-0.0886	-0.4009	0.1089	-0.3208
681	273.8639	274.3715	274.1054	274.2134	274.0347	211.0478	211.3829	211.3706	212.5821	211.1745	164.1051	163.8008	164.2266	164.6715	164.0916	0.0540	0.0465	0.0444	0.0522	0.0493	-0.4399	-0.5007	-0.4596	-0.4817	-0.4701	0.0431	0.1161	-0.0002	0.1917	-0.0387
682	274.1558	274.5420	274.3064	274.5318	274.2660	210.8754	211.2024	211.1869	212.5806	211.0558	163.9118	163.6497	164.0886	164.4102	163.8566	0.3845	0.4055	0.3934	0.3858	0.3926	-0.4304	-0.4735	-0.4418	-0.4477	-0.4591	0.2834	0.3187	0.2133	0.2288	0.2500
683	274.5084	274.7643	274.5205	274.8339	274.5388	210.8853	211.0935	211.0500	212.7175	211.0144	163.6576	163.4096	163.8561	164.1011	163.6548	0.7149	0.7586	0.7326	0.7236	0.7319	-0.4086	-0.4475	-0.4260	-0.4078	-0.4179	0.1826	0.3600	0.1704	0.1614	0.2615
684	274.8678	275.0441	274.7725	275.0997	274.8020	211.1076	211.1758	211.1028	212.9925	211.1470	163.4320	163.1441	163.5873	163.8536	163.4651	0.9698	1.0122	0.9794	0.9752	0.9857	-0.3818	-0.4265	-0.4075	-0.3578	-0.3738	-0.1681	0.1595	-0.1768	-0.0266	-0.1260
685	275.1615	275.3178	275.0516	275.2783	275.0595	211.4314	211.4513	211.3624	213.3145	211.4056	163.3389	162.9321	163.3610	163.7905	163.4020	1.1119	1.1308	1.1059	1.0670	1.0751	-0.3522	-0.3994	-0.3774	-0.3802	-0.4161	-0.4661	-0.0887	-0.5195	-0.1811	-0.5159
686	275.3467	275.5070	275.2684	275.3639	275.2336	211.7155	211.7863	211.6965	213.5316	211.6391	163.4330	162.8849	163.3203	163.8512	163.4341	1.1492	1.1405	1.1355	1.1008	1.1190	-0.3303	-0.3749	-0.3486	-0.3247	-0.3506	-0.4214	-0.2126	-0.5422	-0.1447	-0.4571
687	275.4160	275.5734	275.3504	275.3626	275.3159	211.9022	212.0276	211.9763	213.6121	211.8367	163.6568	163.0509	163.4967	164.0225	163.6156	1.1137	1.0900	1.1029	1.0440	1.0719	-0.3281	-0.3785	-0.3462	-0.3484	-0.3684	-0.0176	-0.0884	-0.0492	0.1081	-0.0057
688	275.3761	275.5214	275.2939	275.2739	275.3083	212.0208	212.1335	212.1250	213.6418	211.9306	163.8713	163.3344	163.7787	164.2138	163.8694	1.0367	1.0119	1.0313	0.9207	0.9542	-0.3389	-0.4126	-0.3689	-0.3824	-0.3819	0.4072	0.1842	0.3042	0.3815	0.4311
689	275.2368	275.3713	275.1298	275.0947	275.2020	212.1164	212.1578	212.1509	213.6763	212.1141	163.9591	163.5283	163.9830	164.3013	163.9864	0.9343	0.9153	0.9299	0.8537	0.9084	-0.3317	-0.4353	-0.3750	-0.3841	-0.3648	0.3485	0.3955	0.6316	0.5372	0.5369
690	275.0197	275.1471	274.9186	274.8349	274.9755	212.1710	212.1450	212.0921	213.7149	212.1838	163.8935	163.5071	163.9696	164.2609	163.9317	0.8068	0.7929	0.8001	0.7238	0.7896	-0.2755	-0.3958	-0.3185	-0.3576	-0.3085	-0.0861	0.4019	-0.1669	0.4503	-0.0128
691	274.7616	274.8834	274.6945	274.5212	274.6705	212.0860	212.0455	211.9424	213.6977	212.1195	163.7222	163.3307	163.7916	164.1113	163.7238	0.6449	0.6319	0.6337	0.5586	0.6175	-0.1688	-0.2865	-0.1958	-0.2956	-0.2190	-0.3388	0.2457	-0.4042	0.2378	-0.5047
692	274.5056	274.6199	274.4740	274.2325	274.4368	211.7717	211.7491	211.6538	213.5956	212.0028	163.5097	163.1158	163.5670	163.8821	163.4653	0.4379	0.4222	0.4259	0.3545	0.4097	-0.0389	-0.1500	-0.0481	-0.1987	-0.0913	-0.1078	0.1543	-0.4142	0.1286	-0.2655
693	274.2917	274.3885	274.2870	274.0078	274.2728	211.2605	211.2541	211.1988	213.3773	211.5398	163.3023	162.9274	163.3610	163.6074	163.2301	0.1806	0.1609	0.1731	0.0965	0.1514	0.0898	-0.0280	0.0849	-0.1110	0.0385	0.3884	0.2010	0.3412	0.2138	0.3499
694	274.1315	274.2106	274.1434	273.9008	274.1768	210.6938	210.6780	210.6594	213.0077	210.8680	163.1233	162.7729	163.1781	163.3780	163.0933	-0.1206	-0.1435	-0.1264	-0.2094	-0.1633	0.2209	0.0848	0.2102	-0.0056	0.1930	0.8008	0.2857	0.6084	0.3359	0.6841
695	273.9691	274.0714	273.9954	273.8710	274.1083	210.1956	210.1414	210.1405	212.4887	210.1773	162.9758	162.6497	163.0307	163.2360	163.0003	-0.4435	-0.4684	-0.4511	-0.4853	-0.4478	0.3776	0.2304	0.3647	0.1743	0.3935	0.7120	0.2778	0.9082	0.3260	0.7520
696	273.7106	273.8772	273.7539	273.7934	273.9214	209.7937	209.7686	209.7491	211.9410	209.6546	162.8439	162.5661	162.9334	163.1789	162.9282	-0.7522	-0.7779	-0.7602	-0.7580	-0.7357	0.5736	0.4354	0.5676	0.3553	0.5735	0.3053	0.1671	0.1056	0.2767	0.3007
697	273.3379	273.5427	273.3761	273.5462	273.5085	209.4745	209.5518	209.5118	211.5389	209.4301	162.7056	162.5141	162.8617	163.1933	162.8581	-1.0052	-1.0286	-1.0121	-0.9994	-1.0049	0.7959	0.6787	0.7980	0.5860	0.8028	0.0345	0.0833	0.0112	0.3054	-0.0334
698	272.9316	273.1252	272.8898	273.1145	272.9433	209.2780	209.3764	209.3222	211.3895	209.3462	162.5613	162.4665	162.7831	163.2777	162.7638	-1.1687	-1.1838	-1.1724	-1.1651	-1.1801	1.0141	0.9122	1.0170	0.8165	1.0258	0.1495	0.1340	-0.0506	0.4270	0.0665
699	272.5461	272.7495	272.4098	272.6037	272.4342	209.3081	209.3156	209.3044	211.4998	209.3703	162.4592	162.4133	162.7030	163.4186	162.6553	-1.2301	-1.2307	-1.2306	-1.1976	-1.2238	1.2003	1.0998	1.1950	1.0140	1.2048	0.4670	0.2710	0.4635	0.5394	0.4068
700	272.1868	272.4693	272.1050	272.1222	272.0771	209.6395	209.5095	209.5550	211.8044	209.6180	162.4837	162.3897	162.6701	163.6439	162.6141	-1.2002	-1.1870	-1.1997	-1.1498	-1.1843	1.3346	1.2293	1.3237	1.1606	1.3206	0.6468	0.3149	0.5835	0.4709	0.5198
701	271.9600	272.2159	271.9621	271.9167	271.9649	210.2113	209.9877	210.0314	212.2305	210.1281	162.6928	162.4608	162.7567	163.9407	162.7250	-1.1024	-1.0841	-1.1044	-1.0510	-1.0942	1.3978	1.2920	1.3919	1.2338	1.3774	0.5067	0.1314	0.5429	0.1547	0.4223
702	272.0597	272.1098	271.9743	271.9987	272.0632	210.8214	210.6243	210.6290	212.6683	210.7456	163.0494	162.6698	163.0014	164.2676	163.0242	-0.9562	-0.9416	-0.9629	-0.8828	-0.9284	1.3687	1.2672	1.3716	1.2296	1.3530	0.1042	-0.2154	0.1348	-0.1726	0.1439
703	272.4946	272.3859	272.3192	272.3740	272.4301	211.2517	211.1596	211.1577	213.0222	211.2419	163.4203	162.9729	163.3434	164.5327	163.3869	-0.7714	-0.7589	-0.7757	-0.7357	-0.7839	1.2360	1.1369	1.2424	1.1252	1.2350	-0.3349	-0.4914	-0.1794	-0.2577	-0.1875
704	272.9962	272.9791	272.8470	272.8343	272.9174	211.4109	211.3900	211.4211	213.1390	211.4340	163.6573	163.2176	163.6288	164.6529	163.6268	-0.5572	-0.5357	-0.5499	-0.5336	-0.5719	1.0102	0.9065	1.0095	0.9368	1.0228	-0.4337	-0.3811	-0.4804	-0.0464	-0.4343
705	273.2921	273.4939	273.2801	273.2024	273.3324	211.3494	211.3566	211.4020	213.0191	211.2907	163.6842	163.2356	163.6808	164.6364	163.7196	-0.3348	-0.2952	-0.3148	-0.3282	-0.3441	0.7142	0.6019	0.7053	0.6788	0.7346	-0.1369	0.0196	-0.0166	0.2657	-0.2251
706	273.3344	273.6631	273.4049	273.3117	273.4016	211.1616	211.2113	211.2446	212.7236	211.0662	163.5171	163.0012	163.4616	164.4882	163.5724	-0.1325	-0.0782	-0.1068	-0.1447	-0.1446	0.3697	0.2479	0.3571	0.3348	0.3670	0.1936	0.2017	0.1837	0.4276	0.1695
707	273.2241	273.5882	273.2413	273.1285	273.1376	210.9373	211.0262	211.0282	212.4208	210.9595	163.2248	162.6338	163.1098	164.2067	163.2292	0.0323	0.0883	0.0543	0.0170	0.0347	-0.0015	-0.1352	-0.0207	-0.0390	-0.0293	0.3659	0.1847	0.2642	0.3130	0.3081
708	273.0802	273.4189	273.0697	272.9320	272.9673	210.8063	210.8281	210.8028	212.2185	210.8013	162.8822	162.2572	162.7614	163.8362	162.8216	0.1613	0.2114	0.1778	0.1190	0.1560	-0.3646	-0.5133	-0.3951	-0.3945	-0.3857	0.3255	-0.0349	0.2237	0.0582	0.3085
709	273.0144	273.2502	272.9782	272.8441	272.9486	210.9123	210.7362	210.7360	212.2889	210.8738	162.5397	161.9379	162.4752	163.4160	162.4506	0.2608	0.3111	0.2786	0.2047	0.2464	-0.6699	-0.8255	-0.7056	-0.7049	-0.6826	0.1504	-0.2322	0.0793	-0.1419	0.2115
710	273.0849	273.1926	272.9482	272.8811	273.0428	211.2577	210.9004	210.9501	212.5828	211.2135	162.2051	161.6839	162.2396	162.9885	162.1231	0.3197	0.3803	0.3462	0.2552	0.3100	-0.8697	-1.0120	-0.8971	-0.9064	-0.8750	-0.0599	-0.3618	0.0352	-0.1653	0.0259
711	273.2370	273.3012	273.0403	272.9782	273.1815	211.6412	211.3145	211.3587	212.9231	211.6031	161.8403	161.4487	161.9879	162.6133	161.8625	0.3110	0.3783	0.3425	0.2422	0.3064	-0.9450	-1.0592	-0.9520	-0.9751	-0.9335	-0.2751	-0.4085	-0.2075	-0.1217	-0.2007
712	273.3574	273.4928	273.2238	273.0450	273.2960	211.8344	211.7108	211.7241	213.0905	211.8172	161.4051	161.1737	161.6803	162.3504	161.6102	0.2250	0.2760	0.2468	0.1598	0.2264	-0.9132	-1.0041	-0.9054	-0.9226	-0.8764	-0.4664	-0.3895	-0.3402	-0.1157	-0.4269
713	273.3856	273.6285	273.3747	273.0249	273.3268	211.7816	211.8120	211.8142	212.9936	211.7720	161.0075	160.8676	161.3460	162.2028	161.2597	0.0995	0.1121	0.0988	0.0173	0.0847	-0.8146	-0.8974	-0.8047	-0.8299	-0.7983	-0.5433	-0.3335	-0.4794	-0.1501	-0.5585
714	273.3400	273.6556	273.3758	272.9497	273.3094	211.5632	211.6807	211.6603	212.7312	211.4920	160.6795	160.6750	161.1518	162.3049	161.0816	0.0069	-0.0160	-0.0103	-0.0310	0.0312	-0.6885	-0.7721	-0.6855	-0.7187	-0.6838	-0.4224	-0.2370	-0.4119	-0.1910	-0.4192
715	273.2755	273.6120	273.2903	272.8960	273.2720	211.2393	211.4822	211.4345	212.4013	211.2084	160.6826	160.5765	160.9328	162.4590	160.7644	0.0007	-0.0289	-0.0120	-0.0370	0.0023	-0.5575	-0.6395	-0.5561	-0.5743	-0.5415	-0.1415	-0.0701	-0.1460	-0.1420	-0.1171
716	273.2431	273.5595	273.2156	272.7703	273.1258	210.8530	211.2121	211.1261	212.0815	210.9487	161.0621	160.7456	161.0818	162.9321	161.0816	0.0715	0.0619	0.0771	0.0366	0.0580	-0.4305	-0.5019	-0.4208	-0.4481	-0.4119	0.1967	0.1553	0.1830	0.0065	0.1672
717	273.2550	273.5490	273.1774	272.7158	273.1179	210.5516	210.8766	210.7433	211.9472	210.7550	161.6433	161.1851	161.4633	163.4459	161.5384	0.1555	0.1627	0.1731	0.1445	0.1580	-0.3073	-0.3628	-0.2890	-0.3135	-0.2794	0.4259	0.3211	0.4462	0.1521	0.3485
718	273.2783	273.5899	273.1932	272.7390	273.2255	210.5521	210.6754	210.5690	212.0996	210.7122	162.1549	161.7072	162.0348	163.8545	162.0906	0.1904	0.1876	0.2009	0.1938	0.1931	-0.1776	-0.2192	-0.1614	-0.1700	-0.1442	0.3568	0.2684	0.3868	0.2062	0.4296
719	273.2688	273.6441	273.2340	272.6898	273.2021	210.9256	210.8006	210.7548	212.4310	210.8836	162.4160	162.0059	162.4182	164.0257	162.3655	0.1647	0.1291	0.1599	0.1636	0.1439	-0.0236	-0.0526	-0.0144	-0.0035	0.0180	0.0849	0.0296	0.0930	0.1547	0.1093
720	273.2081	273.6657	273.2457	272.5842	273.1383	211.4898	211.2781	211.2360	212.8622	211.3296	162.4089	161.9378	162.4242	163.9792	162.4111	0.1185	0.0526	0.1072	0.1088	0.0829	0.1634	0.1542	0.1754	0.2256	0.2244	-0.1654	-0.1492	-0.1518	0.0895	-0.1201
721	273.1263	273.6374	273.1994	272.5474	273.1523	211.9645	211.8923	211.8278	213.2760	211.9108	162.2176	161.6264	162.1366	163.6907	162.1774	0.0990	0.0289	0.0934	0.1332	0.1071	0.3651	0.3842	0.3905	0.4434	0.4048	-0.2565	-0.2136	-0.2402	0.1136	-0.1831
722	273.1130	273.6003	273.1486	272.6313	273.2130	212.1933	212.3156	212.2823	213.5101	212.2204	161.9395	161.2649	161.7995	163.3271	161.9217	0.1195	0.0701	0.1271	0.1718	0.1414	0.5397	0.5804	0.5744	0.6206	0.5598	-0.1329	-0.1096	-0.0937	0.2329	-0.0668
723	273.2773	273.6604	273.2154	272.8309	273.3352	212.1884	212.4260	212.4193	213.5519	212.2404	161.6477	160.9547	161.5321	162.8531	161.5250	0.1565	0.1326	0.1737	0.2125	0.1724	0.6485	0.6858	0.6771	0.7294	0.6471	0.1312	0.0992	0.0945	0.3767	0.1292
724	273.6499	273.9157	273.4955	273.1398	273.5860	212.0422	212.3201	212.3138	213.4020	212.0606	161.3975	160.6983	161.3150	162.4635	161.3174	0.1774	0.1670	0.1926	0.2526	0.2073	0.6818	0.6916	0.6949	0.7971	0.7088	0.4032	0.2946	0.3568	0.4688	0.3766
725	274.1316	274.3580	273.9641	273.5713	274.0475	211.8757	212.1166	212.0848	213.2034	211.9173	161.2372	160.4982	161.1644	162.1387	161.1315	0.1660	0.1577	0.1732	0.2523	0.2084	0.6586	0.6383	0.6587	0.7687	0.6684	0.5262	0.3550	0.4380	0.4039	0.4841
726	274.5605	274.8442	274.4773	273.9823	274.5052	211.8243	211.9328	211.8577	213.1752	211.9147	161.1986	160.4079	161.1251	161.9570	161.0897	0.1262	0.1196	0.1302	0.2360	0.1774	0.6048	0.5666	0.6026	0.7080	0.6001	0.4077	0.2171	0.3265	0.1321	0.3693
727	274.8253	275.1920	274.8536	274.2348	274.8044	211.9604	211.8950	211.8029	213.3165	212.0142	161.2691	160.4723	161.2221	161.9953	161.2970	0.0697	0.0711	0.0753	0.1412	0.0678	0.5361	0.4868	0.5352	0.6381	0.5357	0.1000	-0.0197	0.0998	-0.2420	0.0403
728	274.9107	275.3218	274.9884	274.3028	274.8810	212.2112	212.0588	211.9631	213.5649	212.1534	161.3801	160.6583	161.3892	162.0642	161.3630	0.0066	0.0202	0.0140	0.0825	0.0253	0.4640	0.3961	0.4581	0.5491	0.4538	-0.2923	-0.2871	-0.2445	-0.5484	-0.2820
729	274.8619	275.2790	274.9191	274.2403	274.8218	212.4153	212.3269	212.2442	213.7481	212.3901	161.4418	160.8399	161.5097	162.2038	161.5066	-0.0573	-0.0311	-0.0494	-0.0339	-0.0827	0.4093	0.3131	0.3944	0.4979	0.4131	-0.5713	-0.5189	-0.5006	-0.6741	-0.5764
730	274.7363	275.1458	274.7575	274.0968	274.6964	212.4696	212.5031	212.4657	213.8112	212.4836	161.4032	160.8889	161.5030	162.2565	161.4140	-0.1214	-0.0820	-0.1118	-0.1064	-0.1360	0.3978	0.2794	0.3796	0.4848	0.4045	-0.4706	-0.5109	-0.4601	-0.5857	-0.5832
731	274.5932	274.9826	274.5806	273.9394	274.5664	212.3856	212.4998	212.4796	213.7192	212.3940	161.2781	160.7951	161.3544	162.2516	161.2816	-0.1942	-0.1397	-0.1799	-0.1631	-0.1644	0.4346	0.3168	0.4265	0.5202	0.4514	-0.1172	-0.2055	-0.1029	-0.3268	-0.1392
732	274.5137	274.8443	274.4613	273.8876	274.5200	212.2370	212.3829	212.3496	213.5638	212.2480	161.1182	160.6384	161.1589	162.1195	161.0835	-0.2918	-0.2243	-0.2736	-0.2712	-0.2621	0.4867	0.3888	0.4976	0.5701	0.5056	0.2396	0.0535	0.1801	0.0126	0.2766
733	274.5938	274.8160	274.4986	273.9918	274.6029	212.1131	212.2363	212.1969	213.4521	212.1250	160.9783	160.4918	160.9602	161.9543	160.9079	-0.4245	-0.3538	-0.4082	-0.3839	-0.3666	0.4991	0.4186	0.5231	0.5802	0.5141	0.3696	0.3425	0.4479	0.3326	0.5063
734	274.8703	274.9863	274.7225	274.2760	274.8610	212.0907	212.1284	212.0812	213.4304	212.1065	160.8986	160.3915	160.8435	161.8283	160.8574	-0.5806	-0.5192	-0.5719	-0.5788	-0.5613	0.4340	0.3492	0.4534	0.5029	0.4365	0.1733	0.4189	0.1436	0.4418	0.2977
735	275.2462	275.3550	275.0796	274.6135	275.1844	212.1754	212.1228	212.0622	213.4898	212.1465	160.8922	160.3544	160.7886	161.7700	160.8725	-0.7228	-0.6758	-0.7216	-0.7464	-0.7307	0.2995	0.1905	0.2969	0.3785	0.3192	-0.1624	0.0835	-0.1402	0.2841	-0.1729
736	275.5370	275.7588	275.4292	274.8941	275.4884	212.2815	212.2116	212.1387	213.5188	212.2617	160.9394	160.3881	160.8223	161.7229	160.8860	-0.8065	-0.7677	-0.8059	-0.8454	-0.8281	0.1382	0.0079	0.1152	0.2111	0.1523	-0.4934	-0.2276	-0.3383	-0.0466	-0.4537
737	275.6224	275.9611	275.5937	274.9575	275.5750	212.3136	212.2895	212.2273	213.5195	212.3151	161.0065	160.4768	160.9288	161.6707	160.9388	-0.8053	-0.7640	-0.7999	-0.8350	-0.8068	-0.0083	-0.1404	-0.0335	0.0306	-0.0339	-0.6644	-0.4742	-0.6072	-0.2780	-0.5902
738	275.5224	275.8953	275.4906	274.7750	275.4228	212.2493	212.2703	212.2414	213.4057	212.2211	161.0740	160.5874	161.0586	161.6440	161.0249	-0.7222	-0.6753	-0.7129	-0.7392	-0.7154	-0.1222	-0.2380	-0.1407	-0.0801	-0.1330	-0.5170	-0.4186	-0.3755	-0.2888	-0.5323
739	275.3309	275.6815	275.2567	274.5142	275.2323	212.1333	212.1732	212.1660	213.2147	212.0474	161.1531	160.6955	161.1786	161.6454	161.1364	-0.5783	-0.5341	-0.5712	-0.6289	-0.6021	-0.2053	-0.3005	-0.2171	-0.1670	-0.2053	-0.1531	-0.0258	-0.1478	-0.0531	-0.1453
740	275.1435	275.4372	275.0469	274.2982	275.0926	212.0338	212.0575	212.0617	213.0502	211.9863	161.2777	160.8064	161.2931	161.7177	161.2781	-0.3920	-0.3610	-0.3898	-0.4345	-0.4049	-0.2594	-0.3399	-0.2676	-0.2252	-0.2611	0.2228	0.2164	0.1267	0.2722	0.2105
741	275.0325	275.2362	274.9288	274.2083	275.0408	212.0075	211.9712	211.9820	213.0256	212.0142	161.4680	160.9540	161.4330	161.8758	161.4545	-0.1718	-0.1554	-0.1701	-0.2068	-0.1766	-0.2755	-0.3437	-0.2843	-0.2211	-0.2471	0.3251	0.2859	0.4013	0.4910	0.4162
742	274.9887	275.1257	274.8576	274.2582	275.0789	212.0534	211.9499	211.9490	213.0957	212.0539	161.6894	161.1580	161.6145	162.0458	161.6527	0.0708	0.0815	0.0791	0.0347	0.0564	-0.2404	-0.2899	-0.2457	-0.1957	-0.2311	0.0424	-0.0135	-0.0243	0.4088	0.1371
743	274.9001	275.0607	274.7654	274.3098	275.0447	212.0999	211.9769	211.9644	213.1243	212.0517	161.8642	161.3767	161.8083	162.1834	161.8388	0.3060	0.3200	0.3246	0.2565	0.2740	-0.1515	-0.1717	-0.1481	-0.1089	-0.1564	-0.4033	-0.3371	-0.3154	0.1063	-0.3294
744	274.6798	274.8995	274.6115	274.1482	274.7484	212.0729	211.9721	211.9792	213.0623	212.0596	161.9285	161.5286	161.9484	162.2678	161.9529	0.4923	0.5070	0.5162	0.4586	0.4777	-0.0232	-0.0069	-0.0121	0.0570	0.0122	-0.7432	-0.6139	-0.7239	-0.2148	-0.6539
745	274.3651	274.6057	274.3087	273.7958	274.3053	211.9637	211.8838	211.9259	212.9261	211.9719	161.8777	161.5573	161.9883	162.3067	161.9593	0.6028	0.6046	0.6201	0.5801	0.5895	0.1177	0.1699	0.1331	0.2172	0.1586	-0.6652	-0.6247	-0.7161	-0.4184	-0.8012
746	274.0263	274.2905	273.9112	273.3224	273.8567	211.8179	211.7416	211.8112	212.7395	211.7948	161.7895	161.4726	161.9239	162.3497	161.8798	0.6444	0.6237	0.6475	0.6347	0.6411	0.2424	0.3218	0.2577	0.3471	0.2682	-0.3422	-0.2917	-0.1830	-0.4927	-0.3874
747	273.6972	274.0225	273.5977	272.8320	273.4954	211.6905	211.5964	211.6749	212.5976	211.6620	161.8139	161.3727	161.8521	162.5008	161.8708	0.6480	0.6133	0.6447	0.6472	0.6414	0.3315	0.4220	0.3417	0.4627	0.3603	-0.1010	-0.0996	-0.1271	-0.5020	-0.0938
748	273.4681	273.7759	273.4408	272.5707	273.3944	211.6071	211.4779	211.5524	212.5532	211.6433	162.0606	161.4132	161.9143	162.7933	162.0339	0.6333	0.6074	0.6377	0.6154	0.6071	0.3842	0.4675	0.3837	0.5019	0.3766	-0.0668	-0.0365	-0.0049	-0.4634	-0.0906
749	273.4770	273.6468	273.4057	272.6154	273.5209	211.5386	211.3878	211.4413	212.5369	211.5803	162.4501	161.6873	162.1641	163.1644	162.3908	0.5859	0.5863	0.6048	0.5685	0.5631	0.4182	0.4832	0.4061	0.5203	0.3879	-0.2136	-0.0953	-0.3007	-0.4233	-0.2093
750	273.7188	273.8065	273.5952	272.9435	273.8299	211.4336	211.2980	211.3415	212.4661	211.4834	162.7554	162.0801	162.4949	163.4739	162.7553	0.4729	0.4934	0.4979	0.4737	0.4675	0.4550	0.5027	0.4380	0.5286	0.4101	-0.3906	-0.1920	-0.3967	-0.3484	-0.3617
751	274.0037	274.2049	273.9246	273.2310	274.0413	211.2701	211.1942	211.2511	212.2562	211.2407	162.8248	162.2933	162.7171	163.5418	162.8191	0.2839	0.3008	0.2979	0.2878	0.2773	0.5006	0.5388	0.4887	0.5407	0.4390	-0.4860	-0.2298	-0.4320	-0.2232	-0.4304
752	274.1376	274.5888	274.1910	273.4039	274.1688	211.0250	211.0958	211.1456	211.9046	210.9256	162.6847	162.2114	162.6860	163.3363	162.6102	0.0563	0.0539	0.0519	0.0618	0.0529	0.5371	0.5674	0.5365	0.5633	0.5044	-0.4849	-0.2165	-0.4729	-0.1333	-0.4376
753	274.0399	274.7542	274.2443	273.4776	274.1787	210.6615	210.9414	210.9492	211.6085	210.7759	162.4404	161.9896	162.4968	162.9740	162.3563	-0.1470	-0.1583	-0.1603	-0.1321	-0.1355	0.5397	0.5489	0.5446	0.5557	0.5272	-0.4446	-0.2185	-0.4126	-0.1222	-0.3823
754	273.7667	274.6426	274.0949	273.4660	274.0513	210.2841	210.6505	210.6138	211.4416	210.5194	162.2095	161.7481	162.2892	162.6625	162.1887	-0.2856	-0.2788	-0.2913	-0.2825	-0.2915	0.5030	0.4720	0.5020	0.5022	0.4956	-0.4288	-0.2868	-0.3935	-0.2457	-0.4127
755	273.5584	274.3819	273.8583	273.7026	274.0496	210.2156	210.4133	210.3624	211.5761	210.4094	162.1267	161.5453	162.1002	162.5081	162.1138	-0.3705	-0.3289	-0.3600	-0.3515	-0.3584	0.4516	0.3738	0.4418	0.4424	0.4581	-0.4402	-0.3972	-0.3881	-0.3911	-0.4258
756	273.7384	274.2847	273.7822	274.1537	274.1260	210.6955	210.5228	210.5165	212.0567	210.6659	162.2488	161.5028	162.0382	162.5859	162.2371	-0.4456	-0.3796	-0.4287	-0.4330	-0.4374	0.4188	0.3097	0.4090	0.4145	0.4403	-0.4170	-0.4568	-0.3881	-0.4074	-0.3709
757	274.3981	274.5988	274.1624	274.8344	274.5133	211.5409	211.1173	211.1344	212.7796	211.3876	162.4434	161.6782	162.1644	162.7675	162.4555	-0.5423	-0.4771	-0.5342	-0.4970	-0.5058	0.4140	0.2994	0.4153	0.4117	0.4375	-0.2912	-0.3764	-0.2724	-0.2237	-0.2944
758	275.2695	275.3118	274.8979	275.5253	275.1563	212.2989	211.9913	211.9557	213.4282	212.1668	162.4950	161.8659	162.3323	162.9070	162.5864	-0.6525	-0.6037	-0.6553	-0.6319	-0.6483	0.4119	0.3070	0.4267	0.4046	0.4314	-0.0598	-0.1582	-0.0710	0.0658	-0.1309
759	275.9917	276.1168	275.7051	276.0805	275.8233	212.6877	212.6347	212.6290	213.7444	212.6371	162.3221	161.7855	162.3027	162.9056	162.4733	-0.7442	-0.7058	-0.7462	-0.7355	-0.7506	0.3761	0.2753	0.3943	0.3539	0.3701	0.1731	0.0994	0.1546	0.2707	0.0829
760	276.4048	276.6557	276.3450	276.3875	276.3446	212.7401	212.8067	212.8775	213.7744	212.7271	162.0127	161.4885	162.0477	162.6986	162.0725	-0.7964	-0.7525	-0.7857	-0.7821	-0.7899	0.2904	0.1801	0.2998	0.2911	0.2995	0.2251	0.2281	0.2473	0.2326	0.1952
761	276.5593	276.8317	276.5675	276.4508	276.4928	212.6224	212.6883	212.7730	213.5987	212.6077	161.6882	161.1683	161.7308	162.3904	161.6557	-0.8137	-0.7597	-0.7930	-0.7838	-0.7889	0.1650	0.0446	0.1649	0.1856	0.1901	0.0342	0.0832	0.0413	0.0244	0.0882
762	276.5705	276.7687	276.4784	276.4023	276.5234	212.4893	212.4893	212.5576	213.3608	212.4512	161.4175	160.9400	161.4599	162.1084	161.3772	-0.8100	-0.7589	-0.7935	-0.7927	-0.8003	0.0115	-0.1005	0.0110	0.0585	0.0465	-0.2618	-0.1935	-0.2487	-0.2316	-0.2307
763	276.5217	276.6203	276.2927	276.3676	276.5359	212.4339	212.3340	212.3156	213.2055	212.3863	161.2280	160.8078	161.2692	161.8967	161.1942	-0.7863	-0.7538	-0.7833	-0.7930	-0.7949	-0.1811	-0.2653	-0.1731	-0.1176	-0.1612	-0.5044	-0.3835	-0.4931	-0.3742	-0.4242
764	276.4438	276.4794	276.1101	276.2383	276.3973	212.4388	212.2743	212.1675	213.2081	212.4840	161.1271	160.7277	161.1258	161.8445	161.1660	-0.7292	-0.7190	-0.7360	-0.7719	-0.7676	-0.4402	-0.4971	-0.4269	-0.3608	-0.4252	-0.5491	-0.4322	-0.5263	-0.3026	-0.5082
765	276.3402	276.3650	276.0137	276.0684	276.2342	212.4115	212.2703	212.1707	213.2302	212.4442	161.1105	160.7197	161.1037	161.9059	161.1683	-0.6286	-0.6332	-0.6358	-0.6739	-0.6548	-0.7756	-0.8230	-0.7663	-0.6756	-0.7648	-0.3670	-0.2827	-0.3445	-0.1064	-0.3770
766	276.2259	276.2645	275.9918	275.9254	276.1108	212.2971	212.2326	212.2219	213.1743	212.3255	161.1867	160.8071	161.2119	162.0903	161.2731	-0.4903	-0.5029	-0.4930	-0.5691	-0.5364	-1.1530	-1.1987	-1.1501	-1.0094	-1.1245	-0.0783	-0.0605	-0.1097	0.0454	-0.1237
767	276.1533	276.1817	275.9995	275.8083	276.0430	212.1121	212.1347	212.1926	212.9937	212.1008	161.3976	160.9902	161.4067	162.3590	161.4590	-0.3307	-0.3515	-0.3314	-0.4271	-0.3744	-1.5045	-1.5293	-1.5000	-1.3091	-1.4364	0.1761	0.1193	0.1421	0.1018	0.1307
768	276.1981	276.1652	276.0403	275.7960	276.0680	211.9094	212.0020	212.0761	212.7775	211.9396	161.7796	161.2859	161.7149	162.7399	161.7567	-0.1646	-0.1955	-0.1649	-0.2676	-0.1940	-1.7676	-1.7406	-1.7471	-1.5256	-1.6868	0.2820	0.1782	0.1965	0.0789	0.2926
769	276.3646	276.2813	276.1669	275.8659	276.2403	211.7882	211.8600	211.9333	212.6551	211.8283	162.2810	161.7073	162.1485	163.1725	162.2159	-0.0014	-0.0399	0.0023	-0.1082	-0.0283	-1.9163	-1.8307	-1.8760	-1.6584	-1.8691	0.2369	0.1230	0.1627	0.0479	0.2275
770	276.5052	276.4819	276.3225	275.9710	276.4440	211.8621	211.8028	211.8574	212.7497	211.8802	162.7494	162.1789	162.6256	163.5800	162.7234	0.1500	0.1092	0.1593	0.0336	0.1133	-1.9561	-1.8371	-1.9144	-1.6817	-1.9245	0.1707	0.0773	0.1187	0.0921	0.1820
771	276.4382	276.5293	276.3476	275.9263	276.4824	212.1282	211.9496	211.9801	213.0107	212.0961	163.0385	162.5229	162.9740	163.8633	163.0586	0.2807	0.2396	0.2915	0.2014	0.2817	-1.8979	-1.7778	-1.8762	-1.5987	-1.8632	0.1757	0.1218	0.1182	0.2300	0.1794
772	276.1511	276.2718	276.0980	275.7231	276.2557	212.4302	212.2725	212.2766	213.1738	212.2877	163.1146	162.6193	163.0929	163.9406	163.1364	0.3877	0.3455	0.3935	0.3306	0.3974	-1.7452	-1.6400	-1.7459	-1.4533	-1.7343	0.2060	0.1863	0.1789	0.3240	0.2062
773	275.7736	275.8617	275.6414	275.3723	275.8346	212.6073	212.5697	212.5645	213.2817	212.6015	163.0477	162.5230	163.0282	163.8656	163.0738	0.4736	0.4339	0.4745	0.4143	0.4570	-1.5043	-1.4055	-1.5059	-1.2186	-1.5000	0.1435	0.1357	0.1506	0.2483	0.1350
774	275.4007	275.4708	275.1838	274.9185	275.3149	212.6173	212.6864	212.7014	213.2174	212.5799	162.9458	162.3577	162.8890	163.7218	162.9448	0.5349	0.5080	0.5389	0.4741	0.5030	-1.1988	-1.0872	-1.1856	-0.9161	-1.1993	-0.0628	-0.0702	-0.0525	0.0091	-0.0357
775	275.0908	275.1575	274.9150	274.6475	275.0744	212.5073	212.6451	212.6738	213.0647	212.4651	162.9025	162.2161	162.7587	163.6353	162.8637	0.5531	0.5461	0.5657	0.5103	0.5259	-0.8708	-0.7392	-0.8491	-0.5709	-0.8413	-0.3429	-0.3293	-0.3257	-0.2324	-0.2560
776	274.9417	274.9212	274.8225	274.5563	274.9875	212.3556	212.5135	212.5441	212.9072	212.3643	162.9268	162.1547	162.6856	163.6036	162.8549	0.5076	0.5140	0.5233	0.4824	0.4769	-0.5639	-0.4262	-0.5403	-0.2698	-0.5369	-0.5350	-0.4941	-0.5238	-0.3251	-0.4385
777	274.9906	274.8655	274.8387	274.5757	274.9787	212.2542	212.3573	212.3604	212.7766	212.2371	162.9124	162.1503	162.6626	163.6082	162.9201	0.4005	0.4050	0.4081	0.3832	0.3717	-0.2991	-0.1805	-0.2827	-0.0481	-0.3070	-0.4834	-0.3910	-0.4844	-0.1837	-0.4160
778	275.1204	275.0349	275.0044	274.6475	275.0310	212.2660	212.2745	212.2399	212.7650	212.2685	162.7460	162.0637	162.5904	163.5676	162.8437	0.2642	0.2610	0.2605	0.2641	0.2469	-0.0670	0.0165	-0.0630	0.1650	-0.0799	-0.2220	-0.0922	-0.2294	0.1034	-0.1844
779	275.1734	275.2713	275.1813	274.6400	275.0680	212.3731	212.3284	212.2900	212.9041	212.4217	162.4414	161.8182	162.3826	163.3844	162.5071	0.1347	0.1359	0.1309	0.1557	0.1311	0.1565	0.2072	0.1567	0.3807	0.1610	0.0727	0.1729	0.0746	0.2760	0.0043
780	275.0688	275.3968	275.1704	274.5627	275.0551	212.5021	212.4873	212.4607	213.0903	212.5618	162.1005	161.5211	162.1055	163.0402	162.0547	0.0186	0.0397	0.0251	0.0457	0.0169	0.3851	0.4159	0.3891	0.5979	0.3947	0.2167	0.2780	0.2089	0.1975	0.1302
781	274.8240	275.3322	274.9972	274.4497	274.9590	212.6041	212.6604	212.6515	213.2510	212.6251	161.7830	161.2999	161.8628	162.6768	161.7230	-0.1062	-0.0694	-0.0934	-0.0633	-0.0993	0.6106	0.6319	0.6179	0.7711	0.5971	0.1083	0.1068	0.0852	-0.1022	0.0588
782	274.6276	275.1154	274.7954	274.4798	274.8756	212.7008	212.7892	212.8106	213.3795	212.7195	161.5069	161.1454	161.6689	162.3738	161.5134	-0.2514	-0.2243	-0.2491	-0.2073	-0.2491	0.8080	0.8205	0.8193	0.9692	0.8189	-0.1670	-0.1703	-0.1399	-0.4067	-0.1554
783	274.8097	275.0112	274.7398	274.8211	275.0008	212.8629	212.8980	212.9532	213.5307	212.8671	161.3393	160.9816	161.4420	162.2457	161.3837	-0.3841	-0.3885	-0.4027	-0.3520	-0.3887	0.9482	0.9493	0.9602	1.0651	0.9419	-0.4490	-0.4029	-0.4172	-0.5171	-0.3776
784	275.5105	275.3289	275.1304	275.4304	275.4477	213.1290	213.0621	213.1191	213.7486	213.1013	161.3827	160.9243	161.3560	162.3564	161.4294	-0.4417	-0.4714	-0.4704	-0.4374	-0.4656	1.0068	1.0011	1.0162	1.0784	0.9598	-0.5828	-0.4950	-0.5282	-0.3653	-0.4874
785	276.4298	276.0983	275.9080	276.1923	276.2351	213.4316	213.3128	213.3241	213.9941	213.3908	161.6663	161.1113	161.5647	162.6861	161.6938	-0.3851	-0.4107	-0.4020	-0.3888	-0.4017	0.9685	0.9665	0.9812	1.0326	0.9412	-0.4753	-0.3471	-0.4194	-0.1136	-0.4658
786	277.0830	276.9021	276.6581	276.7584	276.9437	213.6265	213.5515	213.5027	214.1873	213.6173	162.1066	161.5320	161.9876	163.0997	162.1174	-0.2359	-0.2366	-0.2308	-0.2318	-0.2247	0.8336	0.8408	0.8571	0.8877	0.8321	-0.2016	-0.0956	-0.2033	0.1362	-0.2071
787	277.2354	277.1745	277.0363	277.0477	277.3527	213.6166	213.6037	213.5450	214.1893	213.6011	162.5760	162.0471	162.4933	163.4972	162.5567	-0.0529	-0.0416	-0.0375	-0.0731	-0.0561	0.6226	0.6330	0.6507	0.6710	0.6307	0.0962	0.1327	0.0700	0.2469	0.0352
788	276.9809	276.8736	276.7090	276.9169	277.1621	213.4232	213.4216	213.3907	213.9778	213.3973	162.9798	162.4901	162.9678	163.8545	162.9798	0.1279	0.1187	0.1316	0.0865	0.1147	0.3677	0.3694	0.3875	0.4085	0.3738	0.2643	0.2633	0.2141	0.1838	0.2030
789	276.5209	276.3277	276.1449	276.5339	276.6427	213.1374	213.1223	213.1060	213.6754	213.0990	163.2732	162.7680	163.2995	164.0762	163.2539	0.3234	0.2759	0.3076	0.2811	0.3328	0.1033	0.0877	0.1080	0.1319	0.0975	0.1832	0.1560	0.1400	0.0383	0.2386
790	276.0020	275.7197	275.5624	276.0671	276.0813	212.8433	212.8249	212.8125	213.3526	212.8093	163.4415	162.8742	163.4284	164.2156	163.4503	0.5733	0.5041	0.5514	0.5583	0.6135	-0.1383	-0.1721	-0.1484	-0.1297	-0.1534	-0.0612	-0.0936	-0.0634	-0.1540	-0.0882
791	275.5028	275.1635	275.0793	275.5190	275.4724	212.5943	212.5793	212.5671	213.0430	212.5459	163.4850	162.8404	163.3835	164.2316	163.5005	0.8830	0.8227	0.8710	0.8520	0.8886	-0.3280	-0.3727	-0.3487	-0.3309	-0.3576	-0.2891	-0.2710	-0.2880	-0.2603	-0.2881
792	275.0623	274.7079	274.7454	274.9778	274.9502	212.4152	212.3928	212.3795	212.8063	212.3814	163.4182	162.7079	163.2456	164.1554	163.4367	1.1985	1.1593	1.2003	1.1584	1.1988	-0.4460	-0.4882	-0.4689	-0.4469	-0.4643	-0.3697	-0.3214	-0.3616	-0.1973	-0.3365
793	274.6943	274.3515	274.4824	274.5417	274.5924	212.2995	212.2766	212.2706	212.6493	212.2822	163.2710	162.5210	163.0872	163.9820	163.2734	1.4379	1.4058	1.4410	1.4151	1.4500	-0.4892	-0.5147	-0.5092	-0.5073	-0.5202	-0.2595	-0.1882	-0.2220	0.0005	-0.2096
794	274.4147	274.0881	274.2834	274.1591	274.2802	212.2166	212.2337	212.2467	212.5634	212.2173	163.0806	162.3213	162.9312	163.7565	163.0534	1.5448	1.4963	1.5317	1.5249	1.5467	-0.4718	-0.4734	-0.4869	-0.5001	-0.5018	-0.0452	0.0197	-0.0501	0.2146	-0.0291
795	274.2788	273.9346	274.1694	273.9586	274.1869	212.1433	212.2354	212.2524	212.5702	212.2170	162.8798	162.1413	162.7931	163.4875	162.8128	1.5153	1.4421	1.4900	1.4908	1.4975	-0.4164	-0.3968	-0.4237	-0.4646	-0.4632	0.1392	0.1731	0.1435	0.2522	0.0754
796	274.3355	273.9581	274.1910	273.9660	274.2777	212.1061	212.2504	212.2510	212.6732	212.2347	162.6823	162.0005	162.6703	163.1926	162.6003	1.3841	1.2997	1.3641	1.3736	1.3801	-0.3365	-0.3041	-0.3421	-0.3772	-0.3689	0.1873	0.1819	0.1577	0.0585	0.0990
797	274.5118	274.1792	274.3368	274.0646	274.4152	212.1948	212.3004	212.2820	212.8858	212.2896	162.4711	161.8923	162.5478	162.9310	162.4504	1.1934	1.1153	1.1837	1.1535	1.1537	-0.2256	-0.1852	-0.2380	-0.2603	-0.2363	0.0782	0.0456	0.0501	-0.2554	0.0717
798	274.6324	274.4364	274.5000	274.1422	274.5560	212.4955	212.4672	212.4435	213.2326	212.5036	162.2067	161.7720	162.3789	162.6995	162.2717	0.9689	0.9049	0.9609	0.9603	0.9649	-0.0657	-0.0104	-0.0797	-0.1029	-0.0710	-0.1298	-0.1380	-0.1267	-0.5161	-0.1504
799	274.5955	274.5167	274.5221	274.1025	274.5829	212.9747	212.8170	212.8028	213.6757	212.9237	161.8793	161.5943	162.1359	162.5486	162.0690	0.7161	0.6654	0.7017	0.6667	0.6695	0.1513	0.2358	0.1467	0.1098	0.1328	-0.3699	-0.3187	-0.3335	-0.6186	-0.3596
800	274.4282	274.4250	274.3466	273.8742	274.3682	213.4547	213.2892	213.2721	214.1107	213.4006	161.5760	161.3857	161.8831	162.4976	161.8082	0.4281	0.3884	0.4103	0.3829	0.3877	0.4061	0.5282	0.4158	0.3764	0.3988	-0.5568	-0.4488	-0.4864	-0.5042	-0.5010
801	274.1970	274.2590	274.1138	273.6308	274.1434	213.7452	213.6712	213.6554	214.3433	213.6838	161.4578	161.2478	161.7258	162.6398	161.6646	0.0967	0.0667	0.0841	0.0858	0.1007	0.6534	0.8067	0.6748	0.6245	0.6483	-0.5672	-0.4331	-0.5267	-0.2119	-0.4785
802	274.0311	274.0396	273.9775	273.4117	273.9453	213.7880	213.7855	213.7934	214.3444	213.7428	161.6134	161.2867	161.7444	162.9785	161.7399	-0.2730	-0.2971	-0.2819	-0.2895	-0.2732	0.8395	1.0045	0.8618	0.8135	0.8349	-0.3470	-0.2323	-0.3359	0.1092	-0.3305
803	274.1436	273.8982	273.9973	273.5163	274.0792	213.6518	213.6741	213.6891	214.1439	213.6037	161.9448	161.5317	161.9551	163.4323	162.0324	-0.6493	-0.6748	-0.6609	-0.6916	-0.6836	0.9207	1.0735	0.9356	0.8842	0.9036	0.0400	0.0526	0.0006	0.3615	-0.0037
804	274.5745	274.0865	274.2493	273.8025	274.4056	213.4348	213.4784	213.4855	213.8390	213.3802	162.2431	161.8650	162.2634	163.8294	162.3710	-0.9761	-1.0070	-0.9923	-0.9880	-0.9679	0.8745	0.9985	0.8801	0.8631	0.8810	0.4579	0.3792	0.3867	0.4332	0.3519
805	275.0103	274.5786	274.6578	274.1504	274.8784	213.2267	213.2749	213.2638	213.5334	213.1582	162.3662	162.0740	162.5183	163.9903	162.4552	-1.1941	-1.2246	-1.2113	-1.1979	-1.1842	0.7080	0.7936	0.7021	0.7199	0.7258	0.5691	0.4889	0.5746	0.3004	0.5988
806	275.1051	274.8990	274.9814	274.3471	275.1772	213.1215	213.1018	213.0685	213.3524	213.0894	162.3216	162.0445	162.5835	163.9624	162.3837	-1.2699	-1.2891	-1.2810	-1.2968	-1.2969	0.4618	0.4993	0.4357	0.4763	0.4727	0.2804	0.1851	0.2368	0.0377	0.3533
807	274.8565	274.7179	274.8479	274.2051	274.9825	213.1792	213.0416	213.0151	213.3509	213.1695	162.2296	161.8452	162.4756	163.8614	162.2708	-1.2083	-1.2143	-1.2150	-1.2474	-1.2370	0.1987	0.1827	0.1543	0.2068	0.1893	-0.0898	-0.1173	-0.0270	-0.1526	-0.1164
808	274.4754	274.3021	274.3125	273.7468	274.4097	213.3615	213.1604	213.1621	213.5143	213.3804	162.2275	161.6385	162.3136	163.8153	162.2187	-1.0410	-1.0448	-1.0522	-1.0801	-1.0650	-0.0193	-0.0778	-0.0641	-0.0550	-0.0755	-0.3284	-0.2750	-0.2305	-0.1844	-0.2912
809	274.1016	273.8935	273.8056	273.1999	273.8726	213.5516	213.4030	213.4187	213.7288	213.5909	162.3387	161.5558	162.2179	163.8652	162.3125	-0.7989	-0.8125	-0.8180	-0.8480	-0.8356	-0.1577	-0.2300	-0.1835	-0.1951	-0.1961	-0.3083	-0.2492	-0.2325	-0.0706	-0.3027
810	273.8198	273.5769	273.5712	272.8206	273.6100	213.6509	213.6117	213.6391	213.8296	213.6389	162.4099	161.5764	162.1961	163.9249	162.4412	-0.4939	-0.5189	-0.5131	-0.5194	-0.4921	-0.2239	-0.2867	-0.2228	-0.2690	-0.2490	-0.0873	-0.0631	0.0003	0.1135	-0.0861
811	273.7106	273.3662	273.5127	272.6867	273.6309	213.6404	213.6780	213.7109	213.7998	213.5976	162.2459	161.4633	162.0935	163.9065	162.3604	-0.1266	-0.1531	-0.1372	-0.1380	-0.1094	-0.2507	-0.3047	-0.2416	-0.2966	-0.2553	0.1954	0.1056	0.0706	0.2787	0.1717
812	273.7237	273.3238	273.4957	272.8166	273.8222	213.5610	213.6221	213.6466	213.7154	213.5542	161.8095	161.0437	161.7294	163.7343	161.9863	0.2928	0.2751	0.2918	0.2607	0.2751	-0.2614	-0.3197	-0.2614	-0.2877	-0.2362	0.4945	0.2791	0.3977	0.3850	0.4588
813	273.6876	273.3793	273.5243	272.8924	273.7894	213.4703	213.5145	213.5265	213.6563	213.4838	161.2283	160.4662	161.1962	163.3864	161.3457	0.7279	0.7222	0.7375	0.6802	0.7040	-0.2476	-0.3170	-0.2551	-0.3007	-0.2554	0.7333	0.4590	0.5658	0.3896	0.6395
814	273.5166	273.3219	273.4455	272.7754	273.5379	213.4113	213.4104	213.4017	213.6010	213.3920	160.6458	159.8859	160.6378	162.9464	160.6597	1.1205	1.1238	1.1350	1.0708	1.0968	-0.1802	-0.2490	-0.1941	-0.2284	-0.1801	0.7267	0.5175	0.6387	0.2781	0.7296
815	273.2618	273.1227	273.1564	272.5003	273.1863	213.3920	213.3399	213.3090	213.5355	213.3331	160.1440	159.4008	160.1126	162.5368	160.1444	1.4081	1.4163	1.4190	1.3484	1.3712	-0.0436	-0.0853	-0.0570	-0.0508	0.0005	0.4141	0.3042	0.4250	0.0415	0.3956
816	272.9989	272.8954	272.8103	272.2106	272.9442	213.3814	213.2999	213.2652	213.4514	213.3064	159.7645	159.0642	159.7295	162.2248	159.7977	1.5428	1.5514	1.5491	1.4777	1.5085	0.1434	0.1490	0.1394	0.1173	0.1552	-0.1104	-0.0376	-0.0196	-0.2750	-0.1375
817	272.8108	272.6962	272.6364	271.8805	272.6249	213.3392	213.2564	213.2432	213.3645	213.3067	159.5199	158.8712	159.4886	162.0493	159.5494	1.5034	1.5090	1.5054	1.4538	1.4899	0.3380	0.3899	0.3428	0.2979	0.3234	-0.6287	-0.4632	-0.5452	-0.5418	-0.5428
818	272.7934	272.5744	272.6356	271.8338	272.6752	213.2506	213.1799	213.2031	213.2421	213.2226	159.3910	158.8201	159.3855	161.9573	159.3656	1.3018	1.3027	1.3018	1.2390	1.2715	0.5007	0.5810	0.5055	0.4809	0.5059	-0.5320	-0.5807	-0.5753	-0.6060	-0.7701
819	272.9422	272.6302	272.7654	272.0017	272.9183	213.1322	213.0769	213.1260	213.0764	213.0783	159.3460	158.8907	159.4045	161.8991	159.2889	0.9780	0.9726	0.9763	0.8927	0.9299	0.6151	0.7027	0.6134	0.5931	0.6157	-0.0893	-0.0992	0.0606	-0.4110	-0.1257
820	273.1135	272.8382	272.9861	272.1507	273.1440	213.0145	212.9748	213.0340	212.9223	212.9757	159.3737	159.0330	159.4950	161.8832	159.3335	0.5800	0.5693	0.5708	0.5021	0.5485	0.6839	0.7692	0.6752	0.6553	0.6695	0.1889	0.2186	0.1925	-0.1051	0.3713
821	273.1738	273.0110	273.1476	272.1773	273.1627	212.9288	212.8959	212.9534	212.8192	212.9174	159.5109	159.2084	159.6212	161.9116	159.4794	0.1502	0.1384	0.1364	0.0685	0.1179	0.7135	0.7965	0.7037	0.6813	0.6982	0.0139	0.1293	0.1498	-0.0095	0.0712
822	273.1069	273.0356	273.1273	272.1657	273.1019	212.9011	212.8566	212.9037	212.8074	212.9103	159.8124	159.4424	159.8199	162.0893	159.7689	-0.2736	-0.2837	-0.2905	-0.3626	-0.3122	0.7024	0.7815	0.6948	0.6653	0.6862	-0.4858	-0.3051	-0.5270	-0.1747	-0.4507
823	272.9690	272.9531	272.9704	271.9674	272.8646	212.9448	212.8771	212.9161	212.8752	212.9508	160.2493	159.7892	160.1426	162.4125	160.1779	-0.6534	-0.6626	-0.6744	-0.7339	-0.6824	0.6477	0.7132	0.6383	0.6102	0.6336	-0.9834	-0.6034	-0.7100	-0.3938	-0.8542
824	272.8463	272.8226	272.8221	271.8062	272.7489	213.0558	212.9697	213.0071	212.9879	213.0444	160.6750	160.2012	160.5311	162.7422	160.6159	-0.9519	-0.9625	-0.9720	-1.0117	-0.9628	0.5564	0.5953	0.5412	0.5308	0.5618	-0.9561	-0.6339	-1.0403	-0.3732	-0.9470
825	272.8464	272.7214	272.7727	271.8108	272.8098	213.2177	213.1250	213.1656	213.1541	213.2192	160.9437	160.5224	160.8498	162.9189	160.9018	-1.1393	-1.1522	-1.1542	-1.1940	-1.1542	0.4492	0.4539	0.4291	0.3948	0.4274	-0.4134	-0.1771	-0.1853	-0.0741	-0.3961
826	273.0208	272.7727	272.8662	271.9005	272.8991	213.4104	213.3172	213.3602	213.3703	213.4327	161.0145	160.6616	161.0298	162.9547	160.9963	-1.2014	-1.2155	-1.2085	-1.2424	-1.2057	0.3485	0.3226	0.3291	0.2830	0.3306	-0.0671	0.1931	0.0328	0.2396	0.2192
827	273.2933	273.0191	273.1327	272.1566	273.2039	213.6111	213.5181	213.5614	213.6066	213.6356	160.9509	160.6339	161.0638	162.8810	160.9653	-1.1448	-1.1582	-1.1474	-1.1802	-1.1503	0.2635	0.2182	0.2511	0.2128	0.2681	-0.3736	0.3191	0.2862	0.2803	-0.0393
828	273.5253	273.3437	273.4449	272.3764	273.5242	213.7888	213.6996	213.7385	213.8088	213.7925	160.9268	160.5011	160.9930	162.8502	160.9183	-1.0000	-1.0096	-1.0003	-1.0388	-1.0248	0.1849	0.1289	0.1819	0.1483	0.2029	-0.8066	-0.1057	-0.9799	0.0457	-0.8231
829	273.6387	273.5794	273.6585	272.5141	273.6385	213.9079	213.8302	213.8573	213.9487	213.9145	161.1692	160.4432	160.9863	163.0239	161.0469	-0.8152	-0.8168	-0.8134	-0.8839	-0.8735	0.0959	0.0285	0.0967	0.0299	0.0857	-0.9827	-0.4634	-0.9723	-0.2949	-1.0091
830	273.6479	273.6663	273.7135	272.5219	273.6213	213.9436	213.8817	213.8980	214.0115	213.9659	161.6960	160.6807	161.2190	163.3590	161.5113	-0.6397	-0.6311	-0.6288	-0.6870	-0.6776	-0.0080	-0.0935	-0.0116	-0.0663	-0.0090	-0.7279	-0.5837	-0.9138	-0.4401	-0.7431
831	273.6222	273.6487	273.6550	272.4925	273.5883	213.8984	213.8496	213.8589	213.9883	213.9129	162.1736	161.1990	161.6138	163.7413	162.1396	-0.5038	-0.4868	-0.4816	-0.5259	-0.5102	-0.1087	-0.2137	-0.1206	-0.1396	-0.0872	-0.2059	-0.3124	-0.0854	-0.2825	-0.2208
832	273.6516	273.6094	273.6091	272.4684	273.5565	213.8007	213.7595	213.7709	213.8910	213.7907	162.2497	161.5061	161.9083	163.9054	162.3705	-0.4070	-0.3839	-0.3793	-0.4270	-0.4151	-0.1769	-0.2878	-0.1926	-0.2038	-0.1608	0.2446	0.0594	0.0245	0.0707	0.2862
833	273.7963	273.6462	273.6617	272.5200	273.6562	213.6897	213.6489	213.6620	213.7586	213.6638	161.9823	161.2789	161.8283	163.7137	161.9765	-0.3209	-0.2906	-0.2952	-0.3451	-0.3294	-0.1963	-0.2891	-0.2065	-0.2112	-0.1818	0.1400	0.3800	0.4991	0.3304	0.3625
834	274.0185	273.8095	273.8271	272.6888	273.9167	213.6015	213.5495	213.5652	213.6363	213.5753	161.5839	160.8751	161.5075	163.3176	161.5285	-0.2107	-0.1680	-0.1867	-0.2284	-0.2093	-0.1798	-0.2372	-0.1793	-0.1774	-0.1599	-0.2681	0.4229	-0.4517	0.3435	-0.1527
835	274.1813	274.0173	274.0192	272.9716	274.2489	213.5555	213.4842	213.5003	213.5559	213.5372	161.1700	160.5734	161.1775	162.7239	160.9702	-0.0608	0.0006	-0.0354	-0.0332	-0.0197	-0.1584	-0.1824	-0.1524	-0.1615	-0.1574	-0.5510	0.0447	-0.5606	0.1779	-0.5652
836	274.1477	274.0734	274.0731	273.1089	274.3102	213.5447	213.4637	213.4848	213.5119	213.5265	160.7829	160.3520	160.9412	162.2930	160.7519	0.1140	0.1957	0.1408	0.1504	0.1453	-0.1544	-0.1602	-0.1539	-0.1575	-0.1659	-0.5554	-0.2358	-0.6502	-0.0398	-0.6337
837	273.8825	273.8515	273.8433	273.0407	274.0807	213.5432	213.4769	213.4992	213.4767	213.5241	160.5969	160.0597	160.6086	162.1603	160.6691	0.2796	0.3735	0.3050	0.3123	0.2933	-0.1661	-0.1645	-0.1759	-0.1469	-0.1572	-0.3520	-0.4325	-0.3527	-0.2248	-0.4790
838	273.4561	273.4171	273.3713	272.7785	273.6284	213.5293	213.4971	213.5256	213.4344	213.5137	160.7738	159.9724	160.5735	162.3980	160.7603	0.4027	0.4958	0.4229	0.4218	0.3935	-0.1822	-0.1669	-0.1957	-0.1663	-0.1788	-0.1099	-0.4000	-0.0754	-0.2768	-0.1465
839	272.9723	272.8950	272.8247	272.3570	273.0337	213.5047	213.5063	213.5361	213.3914	213.4968	161.2129	160.3075	160.9466	162.8255	161.1614	0.4628	0.5460	0.4778	0.4915	0.4666	-0.2095	-0.1670	-0.2158	-0.1887	-0.2096	0.1283	-0.0865	-0.0571	-0.2121	0.0130
840	272.5080	272.3781	272.3152	271.8751	272.4880	213.4980	213.5079	213.5379	213.3777	213.4978	161.6433	160.9246	161.5101	163.2294	161.6685	0.4507	0.5220	0.4650	0.4849	0.4635	-0.2804	-0.2128	-0.2797	-0.2544	-0.2805	0.3439	0.1523	0.2696	-0.0464	0.2250
841	272.1034	271.9329	271.9224	271.4265	272.0706	213.5538	213.5265	213.5551	213.4370	213.5590	161.8907	161.4397	161.9722	163.4447	161.9339	0.3643	0.4237	0.3812	0.3654	0.3486	-0.4265	-0.3605	-0.4313	-0.4291	-0.4521	0.4310	0.3672	0.2897	0.2275	0.4907
842	271.7761	271.5870	271.6420	271.1527	271.8090	213.6943	213.6005	213.6255	213.5980	213.7135	161.9595	161.6462	162.2149	163.5422	162.0757	0.2084	0.2532	0.2245	0.2088	0.2039	-0.6420	-0.6101	-0.6626	-0.6602	-0.6668	0.2973	0.3126	0.2924	0.3932	0.2659
843	271.5288	271.3427	271.4460	270.9066	271.5546	213.8707	213.7386	213.7470	213.8266	213.9181	161.9626	161.6215	162.2440	163.5185	161.9639	-0.0017	0.0240	0.0082	-0.0241	-0.0102	-0.8743	-0.8875	-0.9092	-0.9231	-0.9132	0.0024	-0.0321	0.0417	0.3074	-0.0841
844	271.3526	271.1979	271.3079	270.6864	271.3212	213.9769	213.8655	213.8596	214.0046	214.0368	162.0357	161.5353	162.1573	163.5708	161.9951	-0.2420	-0.2364	-0.2394	-0.2684	-0.2486	-1.0552	-1.0969	-1.0911	-1.0913	-1.0546	-0.3315	-0.2738	-0.3544	0.0471	-0.3528
845	271.2375	271.1413	271.2053	270.5511	271.2027	213.9395	213.8685	213.8796	214.0352	213.9862	162.2300	161.5426	162.0928	163.7091	162.1882	-0.4840	-0.4954	-0.4845	-0.5279	-0.4960	-1.1415	-1.1856	-1.1640	-1.1858	-1.1341	-0.5401	-0.4330	-0.5349	-0.2275	-0.5548
846	271.1934	271.1549	271.1481	270.4716	271.1441	213.7758	213.7358	213.7761	213.8887	213.7687	162.4531	161.6780	162.1464	163.8614	162.4282	-0.6967	-0.7217	-0.6988	-0.7505	-0.7066	-1.1323	-1.1716	-1.1413	-1.2194	-1.1620	-0.4629	-0.3170	-0.4451	-0.3123	-0.5281
847	271.2640	271.2406	271.1757	270.5254	271.2312	213.5352	213.5589	213.6028	213.6054	213.4788	162.5634	161.8135	162.2702	163.9213	162.5977	-0.8486	-0.8846	-0.8536	-0.9089	-0.8629	-1.0538	-1.1035	-1.0606	-1.1553	-1.0770	-0.2059	-0.0441	-0.1723	-0.2408	-0.2662
848	271.5010	271.4341	271.3569	270.7774	271.5071	213.2233	213.3790	213.3929	213.2705	213.2060	162.5088	161.8051	162.3576	163.8310	162.4839	-0.9120	-0.9538	-0.9186	-0.9755	-0.9188	-0.9368	-1.0088	-0.9453	-1.0586	-0.9624	0.0721	0.1019	0.0717	-0.0954	-0.0085
849	271.9005	271.7694	271.7323	271.1260	271.8328	212.8426	213.1257	213.0813	212.9906	212.9522	162.3337	161.6687	162.3178	163.6408	162.3083	-0.8738	-0.9117	-0.8779	-0.9259	-0.8776	-0.8031	-0.8933	-0.8066	-0.9595	-0.8456	0.3304	0.2272	0.2122	0.1020	0.1992
850	272.3638	272.2121	272.2284	271.5159	272.2772	212.4896	212.8157	212.7263	212.8720	212.7111	162.1011	161.4927	162.1929	163.3194	162.0009	-0.7451	-0.7695	-0.7419	-0.7694	-0.7278	-0.6676	-0.7622	-0.6584	-0.8121	-0.6789	0.5108	0.2911	0.3734	0.2804	0.4652
851	272.7483	272.6348	272.6860	271.8144	272.6567	212.3469	212.6150	212.5276	212.9610	212.5396	161.8627	161.3028	161.9982	163.0640	161.8475	-0.5573	-0.5653	-0.5457	-0.5602	-0.5299	-0.5419	-0.6297	-0.5217	-0.6469	-0.4936	0.5194	0.2608	0.4604	0.4218	0.5049
852	272.9623	272.8952	272.9731	272.0190	272.9109	212.5493	212.6658	212.5883	213.3051	212.6533	161.6689	161.1121	161.7681	162.9128	161.7195	-0.3443	-0.3399	-0.3290	-0.3631	-0.3528	-0.4318	-0.5087	-0.4077	-0.5221	-0.3862	0.3621	0.1586	0.3587	0.4536	0.3584
853	273.0072	272.9511	273.0353	271.9892	272.9281	213.0710	213.0180	212.9251	213.8252	213.0583	161.5532	160.9848	161.5998	162.8840	161.6104	-0.1281	-0.1154	-0.1131	-0.1130	-0.1147	-0.3348	-0.3993	-0.3125	-0.4219	-0.3153	0.1467	0.0501	0.1568	0.3204	0.1664
854	272.9406	272.8642	272.9367	271.8535	272.8601	213.7377	213.6083	213.5075	214.3752	213.6353	161.5117	160.9655	161.5605	162.9446	161.6016	0.0793	0.1017	0.0941	0.1052	0.0841	-0.2462	-0.2948	-0.2242	-0.3390	-0.2563	-0.0559	-0.0630	-0.0433	0.1242	-0.0586
855	272.8244	272.7194	272.7819	271.6854	272.7493	214.3295	214.2472	214.2016	214.8484	214.2467	161.5177	161.0310	161.6088	163.0455	161.6670	0.2663	0.3010	0.2830	0.2866	0.2514	-0.1654	-0.1958	-0.1421	-0.2272	-0.1545	-0.1948	-0.1567	-0.1733	-0.0325	-0.2097
856	272.6971	272.5752	272.6290	271.5261	272.6380	214.6860	214.6952	214.7203	215.1688	214.6987	161.5578	161.1262	161.6881	163.1888	161.6995	0.4227	0.4645	0.4380	0.4398	0.4015	-0.0945	-0.1101	-0.0731	-0.1343	-0.0776	-0.2037	-0.1723	-0.1809	-0.0809	-0.1640
857	272.5673	272.4555	272.4927	271.3865	272.5253	214.7607	214.8125	214.8310	215.2956	214.8535	161.6428	161.2197	161.7813	163.3818	161.7701	0.5519	0.5880	0.5575	0.6031	0.5714	-0.0316	-0.0377	-0.0154	-0.0525	-0.0294	-0.0603	-0.0790	-0.0856	0.0579	-0.0173
858	272.4213	272.3592	272.3805	271.2664	272.3919	214.6122	214.6431	214.6119	215.1863	214.6873	161.7818	161.3180	161.8944	163.6288	161.9022	0.6772	0.6991	0.6696	0.7204	0.6825	0.0268	0.0314	0.0401	0.0401	0.0445	0.1904	0.1004	0.1467	0.3038	0.2051
859	272.2319	272.2668	272.2515	271.1342	272.2372	214.3441	214.3463	214.2785	214.8879	214.3425	161.9502	161.4327	162.0147	163.8692	162.0218	0.8233	0.8370	0.8097	0.8488	0.8128	0.0726	0.0954	0.0916	0.1136	0.0991	0.4702	0.3087	0.4120	0.5265	0.3950
860	271.9787	272.1423	272.0697	270.9876	272.0541	214.0435	214.0573	213.9773	214.4905	213.9703	162.0908	161.5416	162.1199	164.0308	162.1220	0.9845	1.0058	0.9780	1.0176	0.9943	0.0821	0.1230	0.1090	0.1298	0.0919	0.6353	0.4362	0.5693	0.5387	0.5301
861	271.7098	271.9728	271.8399	270.9149	271.9275	213.7738	213.8151	213.7348	214.1178	213.7064	162.1501	161.5919	162.1699	164.0750	162.1522	1.1105	1.1465	1.1154	1.1590	1.1408	0.0344	0.0761	0.0598	0.0888	0.0358	0.5472	0.3544	0.5090	0.3432	0.5144
862	271.5920	271.8468	271.6686	270.9691	271.8407	213.6026	213.6101	213.5520	213.8445	213.5603	162.1106	161.5455	162.1448	163.9794	162.0989	1.1284	1.1689	1.1413	1.1550	1.1371	-0.0589	-0.0404	-0.0494	0.0102	-0.0530	0.2425	0.1005	0.2349	0.0134	0.2217
863	271.8199	271.9344	271.7250	271.2592	271.9580	213.5818	213.4999	213.4982	213.7703	213.5923	161.9919	161.4126	162.0487	163.8076	161.9778	0.9909	1.0149	1.0048	0.9930	0.9846	-0.1491	-0.1621	-0.1578	-0.0554	-0.1231	-0.1192	-0.1685	-0.1081	-0.2651	-0.1006
864	272.4175	272.3597	272.1469	271.7359	272.3434	213.6841	213.5583	213.6059	213.8474	213.7165	161.8330	161.2343	161.9040	163.6040	161.8036	0.7118	0.7022	0.7241	0.7010	0.7038	-0.1846	-0.2115	-0.1954	-0.0885	-0.1681	-0.3065	-0.3552	-0.3136	-0.3248	-0.2919
865	273.1739	273.0697	272.8615	272.3057	272.9713	213.8020	213.7501	213.7954	213.9705	213.8351	161.6756	161.0518	161.7454	163.3587	161.6170	0.3552	0.3141	0.3627	0.3573	0.3738	-0.1522	-0.1642	-0.1464	-0.0655	-0.1521	-0.1484	-0.2666	-0.1501	-0.1392	-0.2328
866	273.8165	273.8071	273.6353	272.7894	273.6290	213.8284	213.9357	213.9493	214.0496	213.8677	161.5551	160.8990	161.6028	163.1243	161.4962	-0.0064	-0.0592	-0.0078	-0.0105	0.0119	-0.0846	-0.0731	-0.0603	0.0049	-0.0772	0.2103	0.0282	0.1691	0.2348	0.2529
867	274.2106	274.3013	274.2254	273.1180	274.1228	213.7074	213.9995	213.9747	213.9985	213.7490	161.4946	160.8048	161.5122	162.9388	161.4357	-0.3281	-0.3707	-0.3319	-0.3167	-0.2948	-0.0256	-0.0108	-0.0001	0.0546	-0.0211	0.5512	0.2677	0.4836	0.6054	0.5689
868	274.3848	274.4859	274.4743	273.2514	274.3124	213.4351	213.8926	213.8304	213.8849	213.5699	161.5019	160.7863	161.4999	162.8293	161.4351	-0.5990	-0.6230	-0.5998	-0.6063	-0.5898	0.0087	0.0023	0.0240	0.0648	0.0041	0.6682	0.4292	0.6150	0.7832	0.7151
869	274.4365	274.4625	274.4729	273.2148	274.3286	213.1079	213.6253	213.5237	213.8268	213.3601	161.5648	160.8403	161.5579	162.7996	161.4950	-0.8255	-0.8401	-0.8271	-0.8110	-0.7988	0.0336	0.0022	0.0437	0.0707	0.0274	0.4962	0.3880	0.3759	0.6925	0.5970
870	274.4482	274.3653	274.3775	273.2219	274.3929	212.9548	213.3515	213.2131	213.9167	213.1642	161.6451	160.9351	161.6503	162.8129	161.5818	-0.9990	-1.0223	-1.0099	-0.9748	-0.9668	0.0661	0.0269	0.0784	0.1032	0.0915	0.2078	0.1863	0.2204	0.4159	0.2387
871	274.4472	274.2842	274.2667	273.2103	274.3994	213.1758	213.2995	213.1572	214.2250	213.2270	161.6803	161.0034	161.6970	162.8207	161.6472	-1.0770	-1.1224	-1.0997	-1.0296	-1.0423	0.1011	0.0685	0.1194	0.1308	0.1242	-0.0699	0.0193	-0.0149	0.1234	-0.0190
872	274.4107	274.2300	274.2036	273.1856	274.3549	213.7100	213.6004	213.4598	214.6821	213.6030	161.6126	160.9628	161.6258	162.7817	161.6101	-0.9962	-1.0581	-1.0290	-0.9098	-0.9369	0.1211	0.0898	0.1391	0.1640	0.1581	-0.2609	-0.1627	-0.1633	-0.1091	-0.2409
873	274.3128	274.1627	274.1830	273.1375	274.2685	214.2661	214.1619	214.0040	215.1255	214.1737	161.4314	160.7861	161.4200	162.6553	161.4288	-0.7215	-0.7691	-0.7497	-0.6585	-0.7032	0.1232	0.0776	0.1313	0.1521	0.1434	-0.2513	-0.3124	-0.1702	-0.2254	-0.3425
874	274.1612	274.0557	274.1237	272.9797	274.0791	214.5994	214.6670	214.5525	215.3871	214.5732	161.1809	160.5370	161.1517	162.4207	161.1358	-0.2909	-0.2914	-0.2979	-0.2076	-0.2662	0.1265	0.0642	0.1275	0.1397	0.1374	-0.0338	-0.2853	-0.0568	-0.1347	-0.0757
875	273.9915	273.9218	273.9965	272.7394	273.8564	214.6759	214.8714	214.8370	215.3835	214.6434	160.9105	160.3105	160.9080	162.1078	160.8252	0.1909	0.2364	0.2085	0.2919	0.2326	0.1514	0.0889	0.1584	0.1773	0.1737	0.2905	-0.0484	0.2320	0.1676	0.3289
876	273.8552	273.7932	273.8627	272.5131	273.7028	214.6038	214.8139	214.8106	215.1987	214.5499	160.6339	160.1402	160.7158	161.8068	160.6004	0.6083	0.6640	0.6307	0.6941	0.6206	0.1968	0.1525	0.2174	0.2183	0.2049	0.6137	0.2117	0.5609	0.4949	0.5637
877	273.8021	273.7165	273.7874	272.3997	273.6807	214.5220	214.6521	214.6537	214.9744	214.4639	160.3737	159.9589	160.5000	161.6200	160.4425	0.9023	0.9240	0.8994	1.0136	0.9409	0.2445	0.2198	0.2726	0.3003	0.2871	0.7254	0.4001	0.6558	0.5940	0.6614
878	273.8378	273.7399	273.8004	272.3857	273.7595	214.5200	214.5243	214.4770	214.8762	214.5061	160.2317	159.7762	160.2947	161.6078	160.3415	1.0958	1.0725	1.0650	1.2156	1.1510	0.2836	0.2674	0.3079	0.3264	0.2965	0.4872	0.3038	0.4325	0.3604	0.4678
879	273.9014	273.8552	273.8884	272.4323	273.8844	214.5563	214.4894	214.3592	214.9323	214.6141	160.3460	159.7465	160.2781	161.8193	160.3934	1.2436	1.2088	1.2145	1.3089	1.2320	0.3213	0.3101	0.3399	0.3953	0.3457	0.0134	-0.0308	0.0961	-0.0912	-0.0132
880	273.9076	273.9814	273.9662	272.4020	273.8784	214.4907	214.4573	214.3011	214.9996	214.6032	160.7403	159.9964	160.5459	162.2104	160.6952	1.3567	1.3507	1.3499	1.3932	1.3405	0.3676	0.3746	0.3903	0.4612	0.3917	-0.3871	-0.3484	-0.3945	-0.3847	-0.3082
881	273.7903	274.0291	273.9374	272.2799	273.7737	214.2535	214.2700	214.1915	214.8936	214.3746	161.2562	160.5057	161.0404	162.6618	161.1917	1.3777	1.4140	1.3908	1.3878	1.3613	0.4134	0.4537	0.4472	0.5626	0.4735	-0.2807	-0.4565	-0.3110	-0.3084	-0.3711
882	273.5125	273.9348	273.7579	272.1649	273.6753	213.9140	213.9412	213.9311	214.6087	213.9405	161.6737	161.0582	161.5753	163.0395	161.6565	1.2346	1.2866	1.2506	1.2002	1.1971	0.4334	0.5048	0.4723	0.5907	0.4597	0.1549	-0.1878	0.2478	0.0509	0.1217
883	273.1637	273.6804	273.4404	272.0663	273.4798	213.5683	213.6124	213.6085	214.2664	213.5314	161.8745	161.3887	161.9421	163.2400	161.9075	0.9187	0.9414	0.9175	0.8734	0.8997	0.4122	0.4966	0.4429	0.6033	0.4515	0.4800	0.1121	0.4394	0.3979	0.5642
884	272.8774	273.4361	273.1911	272.2513	273.3970	213.2853	213.3575	213.3475	213.9481	213.2446	161.8746	161.4339	162.0392	163.2378	161.8820	0.4940	0.4771	0.4786	0.4087	0.4611	0.3642	0.4479	0.3807	0.5693	0.3894	0.3755	0.2820	0.4989	0.5040	0.5320
885	273.0065	273.3554	273.0522	272.6445	273.3763	213.1649	213.1700	213.1825	213.8217	213.1409	161.7610	161.3004	161.9276	163.1000	161.7702	0.0344	0.0132	0.0303	-0.0475	0.0202	0.3214	0.4087	0.3314	0.5600	0.3569	-0.0260	0.2441	-0.1685	0.2682	-0.0202
886	273.6785	273.6922	273.4772	273.3627	273.8009	213.2748	213.1248	213.1529	213.9405	213.2708	161.6451	161.1068	161.7192	162.9528	161.6443	-0.4335	-0.4211	-0.4197	-0.4964	-0.4123	0.3022	0.4075	0.3171	0.5578	0.3278	-0.3897	0.0324	-0.2945	-0.1066	-0.4165
887	274.6621	274.4622	274.2967	274.2681	274.5956	213.5065	213.2958	213.3260	214.1189	213.4509	161.6260	160.9567	161.5455	162.9142	161.6236	-0.9226	-0.8762	-0.8971	-1.0389	-0.9499	0.2977	0.4256	0.3197	0.5639	0.3136	-0.3912	-0.1690	-0.5888	-0.3542	-0.4931
888	275.5400	275.3893	275.2441	275.0322	275.4170	213.6424	213.5164	213.5364	214.2754	213.6829	161.7267	160.9341	161.5153	162.9770	161.7175	-1.4261	-1.3761	-1.4040	-1.5266	-1.4549	0.2880	0.4253	0.3088	0.5846	0.3201	-0.0999	-0.3589	-0.0439	-0.4629	-0.2301
889	276.0434	276.0446	275.9648	275.4625	276.0240	213.5808	213.5305	213.5731	214.3257	213.7072	161.8704	161.0486	161.6324	163.0561	161.8282	-1.8760	-1.8438	-1.8577	-1.9664	-1.8923	0.2677	0.3963	0.2798	0.5444	0.2759	0.1865	-0.4837	0.2212	-0.4419	0.1293
890	276.1765	276.2422	276.1539	275.4537	276.0783	213.3848	213.3559	213.4180	214.1442	213.3817	161.9536	161.2012	161.8113	163.0892	161.9067	-2.1688	-2.1445	-2.1498	-2.2302	-2.1816	0.2500	0.3647	0.2567	0.5305	0.2647	0.3850	-0.4321	0.3249	-0.3085	0.2796
891	276.0812	276.1169	275.9765	275.2739	276.0245	213.1489	213.1537	213.2118	213.8443	213.0467	161.9338	161.2663	161.9157	163.0076	161.8773	-2.2344	-2.1893	-2.2052	-2.2391	-2.2079	0.2455	0.3568	0.2575	0.5355	0.2807	0.4887	-0.2048	0.3834	-0.0816	0.3902
892	275.8971	275.8588	275.7333	275.0246	275.8460	212.9506	212.9834	213.0330	213.5486	212.8903	161.8407	161.2178	161.8891	162.8278	161.7851	-2.0785	-2.0020	-2.0378	-2.0309	-2.0322	0.2422	0.3615	0.2651	0.5491	0.2982	0.4959	0.0439	0.3504	0.1476	0.4995
893	275.7489	275.6041	275.5274	274.9159	275.7823	212.8920	212.8435	212.8693	213.3745	212.8389	161.7364	161.1138	161.7860	162.6749	161.7132	-1.7661	-1.6733	-1.7293	-1.7058	-1.7553	0.2093	0.3337	0.2382	0.5179	0.2557	0.3921	0.2991	0.4147	0.2292	0.3887
894	275.7368	275.4576	275.4402	274.8869	275.7018	213.0483	212.8324	212.8530	213.4687	213.0282	161.6746	161.0178	161.6749	162.6095	161.6659	-1.3602	-1.2719	-1.3366	-1.2940	-1.3627	0.1210	0.2335	0.1443	0.4213	0.1665	0.1651	0.3207	0.2091	0.0681	0.1653
895	275.8654	275.4983	275.5400	275.0508	275.8353	213.3662	213.0451	213.0999	213.7180	213.2841	161.6603	160.9682	161.5875	162.6131	161.6633	-0.8879	-0.8118	-0.8644	-0.8191	-0.9011	-0.0223	0.0609	-0.0130	0.2829	0.0119	-0.1850	0.0023	-0.1499	-0.3192	-0.1815
896	276.0287	275.7027	275.7630	275.2213	275.9326	213.6887	213.4055	213.4741	213.9593	213.6036	161.6381	160.9497	161.5265	162.6289	161.6723	-0.3661	-0.2943	-0.3375	-0.2391	-0.3348	-0.1968	-0.1466	-0.1998	0.0818	-0.1906	-0.5551	-0.3291	-0.4919	-0.6756	-0.4654
897	276.1118	275.9233	275.9903	275.2372	275.9732	213.8824	213.7049	213.7927	214.1430	213.8853	161.5459	160.8932	161.4545	162.5829	161.6078	0.1630	0.2361	0.1993	0.3155	0.2149	-0.3726	-0.3457	-0.3784	-0.1264	-0.3881	-0.6211	-0.6065	-0.6456	-0.7836	-0.6893
898	276.0801	276.0235	276.0575	275.0887	275.8864	213.9095	213.7989	213.9104	214.1694	213.9231	161.3797	160.7652	161.3442	162.4468	161.3887	0.6389	0.7016	0.6642	0.7704	0.6637	-0.5310	-0.5134	-0.5320	-0.2764	-0.5143	-0.3100	-0.5233	-0.2795	-0.5670	-0.3891
899	275.9718	275.9925	275.9875	274.8503	275.7761	213.8023	213.7046	213.8118	214.0682	213.7921	161.1784	160.6180	161.2125	162.2136	161.1210	1.0196	1.0542	1.0167	1.1705	1.0630	-0.6682	-0.6498	-0.6630	-0.4304	-0.6517	0.1141	-0.1195	0.0743	-0.1715	0.1058
900	275.8607	275.8889	275.8626	274.6552	275.7445	213.6106	213.5039	213.5882	213.9578	213.7046	160.9677	160.5048	161.0831	161.9698	160.9263	1.3016	1.3047	1.2771	1.4282	1.3323	-0.7891	-0.7658	-0.7797	-0.5688	-0.7754	0.5018	0.1203	0.3568	0.1427	0.3629
901	275.8360	275.7932	275.8113	274.6252	275.8265	213.3755	213.2593	213.3146	213.8177	213.4786	160.7686	160.3923	160.9275	161.8014	160.8033	1.4982	1.4858	1.4718	1.5860	1.5066	-0.9000	-0.8697	-0.8886	-0.6628	-0.8658	0.5933	0.2388	0.5535	0.2980	0.6341
902	275.9437	275.8036	275.8414	274.7088	275.9665	213.1274	213.0062	213.0455	213.6394	213.1731	160.6549	160.2626	160.7455	161.7655	160.7202	1.6007	1.5960	1.5892	1.6914	1.6446	-1.0051	-0.9648	-0.9924	-0.7779	-0.9702	0.3696	0.0665	0.2640	0.3011	0.4483
903	276.1268	275.9546	275.9994	274.9018	276.1523	212.8906	212.7666	212.8129	213.3762	212.8491	160.7439	160.2318	160.7074	161.8994	160.7554	1.5679	1.5841	1.5781	1.6468	1.6179	-1.1062	-1.0529	-1.0926	-0.8980	-1.0755	0.1080	-0.1716	0.1472	0.2349	0.0931
904	276.2701	276.1542	276.1511	275.0864	276.2967	212.6854	212.5567	212.6209	213.1307	212.6484	161.0940	160.4273	160.9355	162.2209	161.0306	1.3601	1.3894	1.3875	1.4794	1.4607	-1.1986	-1.1328	-1.1871	-0.9895	-1.1759	-0.1071	-0.2285	-0.0338	0.0600	-0.0562
905	276.3066	276.2692	276.2529	275.0840	276.2404	212.5241	212.3871	212.4719	212.9858	212.5434	161.6191	160.8730	161.3928	162.6885	161.5708	0.9852	1.0010	1.0098	1.0862	1.0815	-1.2653	-1.1910	-1.2608	-1.0545	-1.2480	-0.2908	-0.3279	-0.1411	-0.1493	-0.1509
906	276.2532	276.2595	276.2340	274.9856	276.1366	212.4055	212.2606	212.3546	212.8907	212.4207	162.1251	161.4371	161.9450	163.1663	162.1216	0.5020	0.4874	0.5127	0.5740	0.5533	-1.2748	-1.1965	-1.2812	-1.0805	-1.2762	-0.3892	-0.4306	-0.1918	-0.3799	-0.3823
907	276.1781	276.1722	276.1618	274.8470	276.0231	212.3129	212.1678	212.2573	212.8192	212.3235	162.4393	161.8713	162.3975	163.4930	162.4946	-0.0088	-0.0420	-0.0001	0.0464	0.0321	-1.1932	-1.1106	-1.2115	-1.0046	-1.2036	-0.3218	-0.4307	-0.2786	-0.4860	-0.3255
908	276.1629	276.0813	276.1261	274.7995	276.0541	212.2258	212.0889	212.1697	212.7683	212.2513	162.5031	162.0180	162.5894	163.5792	162.5576	-0.4735	-0.5023	-0.4716	-0.4440	-0.4494	-1.0082	-0.9123	-1.0284	-0.8321	-1.0312	-0.1268	-0.2868	-0.1453	-0.3971	-0.0890
909	276.2432	276.0678	276.1688	274.8642	276.1899	212.1364	212.0089	212.0855	212.6860	212.1445	162.3419	161.9265	162.5082	163.4360	162.3829	-0.8430	-0.8523	-0.8472	-0.8280	-0.8371	-0.7431	-0.6215	-0.7494	-0.5908	-0.7835	0.0858	-0.1069	0.1061	-0.2119	0.0501
910	276.3523	276.1491	276.2393	275.0114	276.3639	212.0537	211.9289	212.0151	212.5909	212.0289	161.9846	161.6833	162.2384	163.1478	162.0674	-1.1002	-1.0882	-1.1004	-1.0654	-1.0721	-0.4457	-0.2962	-0.4329	-0.2937	-0.4746	0.2172	0.0325	0.2093	-0.1672	0.1251
911	276.3742	276.2193	276.2693	275.1363	276.4421	211.9947	211.8603	211.9632	212.4965	211.9517	161.5529	161.2978	161.8064	162.8708	161.6978	-1.2523	-1.2253	-1.2472	-1.2295	-1.2434	-0.1623	0.0015	-0.1407	-0.0220	-0.1800	0.2012	0.0471	0.1672	-0.2640	0.1652
912	276.2608	276.1530	276.1745	275.0634	276.2961	211.9683	211.8130	211.9284	212.4379	211.9435	161.1508	160.9059	161.4394	162.8845	161.5333	-1.3132	-1.2808	-1.3047	-1.2990	-1.3062	0.0842	0.2413	0.1012	0.2586	0.1140	0.0666	-0.0594	0.0467	-0.3662	0.0408
913	276.0547	275.9532	275.9382	274.8494	276.0209	211.9628	211.7886	211.9044	212.4411	211.9812	161.0248	160.6159	161.1435	163.0059	161.1707	-1.2869	-1.2595	-1.2795	-1.3003	-1.3026	0.2960	0.4353	0.3053	0.4663	0.3144	-0.0802	-0.1712	-0.1108	-0.3673	-0.0390
914	275.8281	275.7025	275.6601	274.5834	275.7395	211.9530	211.7767	211.8869	212.4440	211.9720	161.3259	160.6126	161.2006	163.3846	161.3145	-1.1657	-1.1474	-1.1691	-1.1784	-1.1756	0.4803	0.6064	0.4900	0.6586	0.4987	-0.1415	-0.1991	-0.1437	-0.2438	-0.1424
915	275.6340	275.4636	275.4597	274.4254	275.6089	211.9227	211.7647	211.8769	212.4039	211.9105	161.8247	161.0134	161.5972	163.7734	161.7346	-0.9449	-0.9261	-0.9579	-0.9770	-0.9764	0.6296	0.7484	0.6459	0.8123	0.6439	-0.0860	-0.1330	-0.0631	-0.0730	-0.0965
916	275.4642	275.2600	275.3242	274.3545	275.5508	211.8784	211.7512	211.8690	212.3300	211.8513	162.1733	161.5764	162.0847	164.0170	162.1092	-0.6394	-0.6037	-0.6435	-0.6625	-0.6569	0.7267	0.8313	0.7413	0.9110	0.7305	0.0484	-0.0238	0.0794	-0.0192	0.0031
917	275.2355	275.0488	275.1314	274.3385	275.4511	211.8483	211.7419	211.8654	212.2584	211.8290	162.2200	161.8447	162.3362	164.0054	162.2090	-0.2875	-0.2286	-0.2768	-0.2742	-0.2671	0.7695	0.8438	0.7731	0.9484	0.7656	0.2117	0.0762	0.2054	-0.0440	0.1508
918	274.8879	274.7351	274.8051	274.1944	275.1174	211.8741	211.7517	211.8801	212.2535	211.8700	162.0337	161.7165	162.2136	163.7260	161.9867	0.0635	0.1351	0.0799	0.0710	0.0617	0.7854	0.8224	0.7798	0.9446	0.7627	0.3656	0.1452	0.3052	-0.0620	0.2749
919	274.4739	274.3154	274.3529	273.8419	274.5748	211.9787	211.8167	211.9431	212.3471	211.9955	161.7576	161.4112	161.9402	163.3356	161.6852	0.3758	0.4434	0.3910	0.3782	0.3665	0.8167	0.8302	0.8123	0.9853	0.8172	0.4608	0.1682	0.3938	-0.0231	0.3849
920	274.0770	273.8972	273.8599	273.3501	273.9957	212.1235	211.9607	212.0692	212.5092	212.1668	161.5645	161.0928	161.6770	163.0208	161.5303	0.6303	0.6854	0.6407	0.6593	0.6476	0.8869	0.9029	0.8947	1.0835	0.9139	0.4306	0.1165	0.3857	0.0077	0.4158
921	273.7376	273.5744	273.4755	272.8835	273.5952	212.2165	212.1408	212.2204	212.6624	212.2890	161.5813	160.8969	161.4800	162.9328	161.5657	0.8189	0.8650	0.8272	0.8506	0.8265	0.9797	1.0151	1.0024	1.1861	1.0034	0.2475	-0.0205	0.2354	-0.0738	0.2285
922	273.5433	273.3463	273.3468	272.5664	273.4029	212.1612	212.2582	212.3061	212.7105	212.2677	161.7099	160.9209	161.4267	163.0542	161.7494	0.9283	0.9736	0.9418	0.9548	0.9204	1.0505	1.1039	1.0783	1.2673	1.0751	-0.0599	-0.2219	-0.0289	-0.2623	-0.0653
923	273.6112	273.2615	273.4290	272.5906	273.5503	211.8981	212.2142	212.2157	212.6225	212.0633	161.6924	161.0016	161.4580	163.2156	161.8685	0.9377	0.9835	0.9568	0.9566	0.9249	1.0572	1.1231	1.0857	1.2875	1.0816	-0.4180	-0.4542	-0.3542	-0.4855	-0.3893
924	273.8390	273.4345	273.6735	272.8229	273.8432	211.5189	211.9744	211.9304	212.5058	211.7483	161.4378	160.8275	161.3651	163.1635	161.5054	0.8347	0.8719	0.8546	0.8720	0.8343	0.9825	1.0661	1.0204	1.2305	1.0170	-0.6266	-0.5968	-0.5848	-0.5837	-0.6068
925	273.8624	273.6351	273.8013	273.1625	274.1797	211.1691	211.6927	211.6427	212.5488	211.5138	161.0698	160.4797	161.0876	162.8569	161.0422	0.6348	0.6511	0.6474	0.6690	0.6319	0.8381	0.9492	0.8896	1.1319	0.9041	-0.5089	-0.5176	-0.4772	-0.5452	-0.5837
926	273.5654	273.4456	273.5489	273.0154	273.8022	211.1903	211.5067	211.4124	212.7046	211.2576	160.6548	160.1928	160.7869	162.3424	160.5067	0.3785	0.3709	0.3808	0.4154	0.3859	0.6471	0.7884	0.6968	1.0070	0.7461	-0.2221	-0.2890	-0.2065	-0.4530	-0.2574
927	272.9857	272.9397	273.0024	272.7875	273.3292	211.6927	211.6506	211.6012	213.1543	211.6086	160.2105	159.9383	160.5057	161.9358	160.2892	0.1069	0.0853	0.1033	0.1300	0.1051	0.4267	0.5911	0.4573	0.8206	0.5168	0.0363	-0.1189	-0.0118	-0.3580	0.0205
928	272.2797	272.2582	272.2943	272.5602	272.8079	212.4119	212.1860	212.1246	213.6775	212.2618	159.9654	159.5870	160.1085	161.8053	160.0659	-0.1612	-0.1827	-0.1630	-0.1489	-0.1651	0.1858	0.3600	0.1929	0.6066	0.2538	0.1920	0.0414	0.1612	-0.2611	0.1767
929	271.5889	271.5050	271.4027	271.8091	271.6462	212.9661	212.8676	212.7945	214.0987	212.9091	160.2075	159.4694	160.0043	162.0460	160.0950	-0.4280	-0.4449	-0.4270	-0.4424	-0.4497	-0.0694	0.1012	-0.0804	0.3481	-0.0562	0.1818	0.1367	0.1418	-0.1966	0.1847
930	270.9296	270.7742	270.7301	271.3022	271.0556	213.1803	213.2893	213.2770	214.2211	213.1327	160.8463	159.8802	160.4593	162.5313	160.6313	-0.6964	-0.7155	-0.6978	-0.7135	-0.7147	-0.3248	-0.1701	-0.3478	0.0644	-0.3486	0.0245	0.1005	0.0494	-0.1746	0.0528
931	270.2526	270.1089	270.1281	270.9449	270.6516	213.1152	213.3198	213.3603	214.0782	213.0802	161.4571	160.6824	161.1575	163.0539	161.3979	-0.9467	-0.9766	-0.9541	-0.9665	-0.9550	-0.5535	-0.4231	-0.5855	-0.1621	-0.5705	-0.1996	-0.0560	-0.1337	-0.2041	-0.1863
932	269.4748	269.4344	269.4757	270.5645	270.0380	212.9040	213.1183	213.1621	213.7791	212.9200	161.7507	161.2840	161.7124	163.3031	161.7740	-1.1340	-1.1747	-1.1459	-1.1544	-1.1338	-0.7173	-0.6106	-0.7525	-0.3344	-0.7242	-0.4264	-0.2357	-0.3845	-0.2288	-0.3202
933	268.5695	268.6917	268.6460	270.2163	269.3208	212.6614	212.8504	212.8675	213.4396	212.6566	161.7446	161.4010	161.9131	163.2339	161.7303	-1.2118	-1.2501	-1.2212	-1.2311	-1.2036	-0.7833	-0.6878	-0.8144	-0.4304	-0.7972	-0.5872	-0.4053	-0.5116	-0.2224	-0.4821
934	267.6279	267.8771	267.7394	269.6130	268.1900	212.4681	212.6053	212.5498	213.1870	212.4881	161.5840	161.2571	161.8400	163.0109	161.5660	-1.1614	-1.1794	-1.1626	-1.1742	-1.1477	-0.7461	-0.6473	-0.7622	-0.4291	-0.7518	-0.6145	-0.5055	-0.5419	-0.2117	-0.5427
935	266.7694	267.0045	266.8824	268.9042	267.0019	212.3512	212.4371	212.3343	213.0538	212.3799	161.4398	161.0256	161.6517	162.8520	161.4429	-1.0064	-0.9957	-1.0003	-1.0255	-1.0052	-0.6394	-0.5330	-0.6360	-0.3306	-0.6323	-0.5190	-0.4960	-0.4724	-0.2037	-0.4757
936	266.0398	266.1416	265.9399	268.1252	266.1005	212.2870	212.3654	212.2733	213.0032	212.3323	161.4570	160.8456	161.4119	162.7714	161.3900	-0.7944	-0.7618	-0.7846	-0.8056	-0.7926	-0.5165	-0.4109	-0.4999	-0.2435	-0.5208	-0.3848	-0.4112	-0.3406	-0.2061	-0.3777
937	265.4298	265.4092	265.1632	267.6594	265.6420	212.2536	212.3634	212.3059	213.0176	212.3218	161.6235	160.8532	161.3433	162.8478	161.5705	-0.5637	-0.5231	-0.5542	-0.5926	-0.5841	-0.4127	-0.3220	-0.3968	-0.1564	-0.3918	-0.2602	-0.3102	-0.2410	-0.2280	-0.2742
938	264.9152	264.8464	264.5904	267.3026	265.2239	212.2779	212.3988	212.3784	213.1346	212.3851	161.7746	161.0263	161.4843	162.9472	161.7887	-0.3249	-0.2849	-0.3172	-0.3505	-0.3459	-0.3283	-0.2571	-0.3179	-0.0928	-0.2923	-0.1320	-0.1858	-0.1397	-0.2210	-0.1401
939	264.4536	264.3923	264.1855	267.0299	264.8750	212.4205	212.4879	212.5031	213.3372	212.4800	161.7742	161.1838	161.6765	162.8952	161.7583	-0.0694	-0.0280	-0.0606	-0.0590	-0.0541	-0.2500	-0.1815	-0.2358	-0.0274	-0.2070	0.0184	-0.0161	-0.0103	-0.1273	0.0084
940	264.0070	263.9755	263.7987	266.6109	264.2243	212.6895	212.6797	212.7089	213.6277	212.6827	161.5972	161.1856	161.7491	162.7167	161.5986	0.2076	0.2563	0.2202	0.1929	0.1874	-0.1825	-0.0944	-0.1552	0.0300	-0.1503	0.1623	0.1584	0.1311	0.0349	0.1449
941	263.5803	263.5629	263.3580	266.2700	263.8342	212.9763	212.9599	212.9541	213.8868	212.9211	161.3171	161.0098	161.6307	162.4799	161.3997	0.4930	0.5497	0.5083	0.4865	0.4820	-0.1543	-0.0446	-0.1206	0.0575	-0.1452	0.2216	0.2271	0.2197	0.1860	0.2325
942	263.2072	263.1810	262.8912	265.8940	263.4203	213.1282	213.1793	213.1329	213.9893	213.0875	161.1292	160.7467	161.3859	162.4440	161.2566	0.7608	0.8190	0.7737	0.7714	0.7745	-0.1861	-0.0784	-0.1643	0.0150	-0.1765	0.1408	0.1083	0.1655	0.2200	0.1597
943	262.9084	262.8992	262.5691	265.7530	263.0241	213.0861	213.1860	213.1195	213.8851	213.0401	161.2429	160.6195	161.2313	162.6221	161.2321	0.9834	1.0348	0.9894	0.9706	0.9647	-0.2588	-0.1781	-0.2601	-0.0545	-0.2515	-0.0506	-0.1051	-0.0244	0.1101	-0.0438
944	262.6828	262.7588	262.5160	265.5321	262.7218	212.9056	213.0158	212.9448	213.5924	212.8155	161.6282	160.8162	161.3817	162.9510	161.5102	1.1374	1.1783	1.1403	1.1228	1.1156	-0.3210	-0.2658	-0.3370	-0.0956	-0.3004	-0.3115	-0.3136	-0.2742	-0.1122	-0.2668
945	262.5145	262.7123	262.5430	265.2542	262.5233	212.6769	212.7947	212.7183	213.2301	212.5500	162.0083	161.2754	161.7521	163.3029	161.9731	1.2010	1.2326	1.2073	1.2178	1.2231	-0.3339	-0.2750	-0.3429	-0.1020	-0.3191	-0.6161	-0.5383	-0.5531	-0.3578	-0.5031
946	262.3767	262.6991	262.5318	265.1314	262.4294	212.4937	212.5866	212.5136	212.9695	212.4388	162.1586	161.6371	162.0825	163.4354	162.1956	1.1530	1.1768	1.1668	1.1781	1.1693	-0.3071	-0.2160	-0.2945	-0.0935	-0.3245	-0.8379	-0.6814	-0.7821	-0.5341	-0.7867
947	262.2572	262.7094	262.5666	265.1590	262.3756	212.4447	212.4339	212.3651	212.8413	212.4004	162.0693	161.6627	162.1739	163.3134	162.0530	0.9843	0.9961	1.0016	1.0055	0.9895	-0.2862	-0.1658	-0.2590	-0.0559	-0.2761	-0.7537	-0.5710	-0.7653	-0.5090	-0.7907
948	262.2185	262.7670	262.6088	265.4836	262.5472	212.5393	212.4146	212.3492	212.8744	212.5046	161.8437	161.4698	162.0441	163.0171	161.8024	0.7134	0.7027	0.7252	0.7369	0.7283	-0.3042	-0.1832	-0.2841	-0.0557	-0.2849	-0.3288	-0.2280	-0.3785	-0.1855	-0.3352
949	262.4215	262.9367	262.7110	265.9282	262.8122	212.6728	212.5369	212.4851	212.9568	212.6352	161.6191	161.2033	161.8222	162.7842	161.6401	0.3872	0.3472	0.3857	0.3975	0.3812	-0.3481	-0.2497	-0.3450	-0.0932	-0.3247	0.2289	0.2234	0.1758	0.3330	0.2616
950	263.0165	263.3240	263.0139	266.4889	263.2464	212.7258	212.6764	212.6492	212.9852	212.7310	161.5434	160.9735	161.5812	162.6786	161.5400	0.0685	0.0030	0.0529	0.0813	0.0672	-0.3727	-0.2916	-0.3799	-0.0773	-0.3281	0.1649	0.6219	0.6740	0.7525	0.6269
951	263.9506	264.0063	263.6633	267.3064	263.8751	212.6603	212.7171	212.7171	212.8767	212.6177	161.6599	160.9181	161.4762	162.7344	161.6225	-0.1826	-0.2619	-0.2075	-0.1611	-0.1672	-0.3423	-0.2533	-0.3450	-0.0966	-0.3662	-0.0506	0.3305	-0.2525	0.8441	-0.1224
952	264.9299	264.9007	264.5368	268.0631	264.6751	212.4968	212.6597	212.6701	212.6677	212.4180	161.8418	161.0714	161.5880	162.8408	161.8117	-0.3256	-0.4062	-0.3535	-0.2968	-0.3089	-0.2560	-0.1411	-0.2485	-0.0116	-0.2753	-0.2484	-0.2519	-0.3978	0.5619	-0.3413
953	265.6399	265.7149	265.3285	268.7057	265.3129	212.2715	212.5248	212.5228	212.4921	212.3094	161.9283	161.2695	161.7866	162.8820	161.9092	-0.3506	-0.4234	-0.3775	-0.3239	-0.3399	-0.1344	0.0013	-0.1226	0.1347	-0.1297	-0.4058	-0.4242	-0.3576	0.1204	-0.3333
954	265.9743	266.1776	265.8023	268.9435	265.7147	212.0502	212.3281	212.2778	212.3869	212.1660	161.8710	161.3241	161.8979	162.8212	161.8571	-0.2774	-0.3371	-0.3010	-0.2689	-0.2762	0.0099	0.1491	0.0177	0.2623	0.0113	-0.4593	-0.0646	-0.2054	-0.1096	-0.2879
955	266.0207	266.2832	265.9230	268.9224	265.9132	211.9193	212.1589	212.0492	212.4092	212.0488	161.7173	161.2370	161.8675	162.6428	161.6778	-0.1448	-0.1884	-0.1633	-0.1103	-0.1171	0.1825	0.3166	0.1857	0.3929	0.1399	-0.3644	0.3818	0.0025	0.0144	-0.2507
956	265.9179	266.1877	265.8770	268.6829	265.7870	211.9255	212.1178	211.9840	212.6291	212.1077	161.5434	161.0900	161.7415	162.4626	161.5363	0.0034	-0.0223	-0.0037	0.0356	0.0284	0.3905	0.5264	0.3960	0.6057	0.3712	-0.1853	0.6215	-0.1226	0.3108	-0.1350
957	265.7938	266.0277	265.7672	268.4042	265.7869	212.0511	212.2255	212.0828	212.9698	212.2162	161.4310	160.9409	161.5657	162.3758	161.4411	0.1315	0.1234	0.1304	0.1705	0.1582	0.6193	0.7667	0.6314	0.8333	0.6264	-0.0577	0.3706	-0.0354	0.4508	-0.0695
958	265.7525	265.9000	265.6641	268.3586	265.7820	212.2584	212.4322	212.2888	213.2931	212.3116	161.4322	160.8644	161.4266	162.3718	161.4132	0.2172	0.2253	0.2157	0.2596	0.2420	0.8275	0.9837	0.8463	1.0254	0.8367	-0.0834	-0.1562	-0.1074	0.2985	-0.0526
959	265.8254	265.8872	265.6977	268.4026	265.8139	212.5362	212.6812	212.5698	213.6090	212.5404	161.5278	160.9170	161.4340	162.4695	161.4969	0.2536	0.2752	0.2536	0.2866	0.2638	0.9640	1.1113	0.9829	1.1083	0.9391	-0.2300	-0.4718	-0.2582	-0.0229	-0.1669
960	265.9576	266.0176	265.8924	268.4816	265.8840	212.8885	212.9571	212.9107	213.9316	212.8649	161.6501	161.0691	161.5721	162.5850	161.6414	0.2516	0.2816	0.2521	0.2605	0.2333	0.9933	1.1110	1.0048	1.1171	0.9672	-0.3631	-0.2691	-0.4133	-0.1564	-0.2253
961	266.0753	266.2267	266.1342	268.4624	265.8814	213.2773	213.2674	213.2635	214.2331	213.2377	161.7484	161.2317	161.7441	162.7121	161.7995	0.2378	0.2710	0.2333	0.2295	0.2148	0.9126	0.9905	0.9146	1.0263	0.9049	-0.3591	0.3005	-0.4142	-0.0011	-0.2566
962	266.1572	266.4170	266.3297	268.5588	266.0315	213.5948	213.5706	213.5428	214.4803	213.5696	161.8232	161.3434	161.8888	162.8037	161.8378	0.2411	0.2781	0.2297	0.2609	0.2604	0.7536	0.7922	0.7451	0.8418	0.7488	-0.1898	0.5521	-0.2445	0.3648	-0.0884
963	266.2513	266.5545	266.4799	268.7113	266.2472	213.7159	213.7353	213.6508	214.6018	213.7436	161.9085	161.4108	161.9850	162.9040	161.9302	0.2714	0.3191	0.2610	0.2849	0.2852	0.5604	0.5665	0.5420	0.6391	0.5568	0.0701	0.2714	0.0226	0.6308	0.0441
964	266.4333	266.6914	266.6353	268.9313	266.4706	213.5913	213.6355	213.5280	214.5540	213.6422	162.0295	161.4782	162.0525	163.0360	162.0337	0.3071	0.3689	0.3045	0.2992	0.3006	0.3569	0.3426	0.3383	0.4291	0.3650	0.2857	-0.2098	0.2446	0.5518	0.1361
965	266.7261	266.9060	266.8502	269.1165	266.7613	213.2826	213.3104	213.2143	214.3150	213.3135	162.1708	161.5731	162.1151	163.1586	162.1385	0.3077	0.3733	0.3108	0.2897	0.2960	0.1309	0.1076	0.1223	0.1598	0.0938	0.3278	-0.3503	0.2720	0.2108	0.1925
966	267.0598	267.2121	267.1312	269.3416	267.1163	212.9021	212.9143	212.8333	213.9567	212.8622	162.2871	161.6724	162.1848	163.2374	162.2507	0.2470	0.2950	0.2455	0.2228	0.2369	-0.1524	-0.1870	-0.1525	-0.1553	-0.1937	0.2101	-0.1463	0.1586	-0.0260	0.2172
967	267.3306	267.5250	267.4214	269.4650	267.2872	212.5251	212.5730	212.4947	213.5126	212.4454	162.3412	161.7247	162.2360	163.2224	162.3100	0.1364	0.1517	0.1247	0.0722	0.0869	-0.5139	-0.5758	-0.5195	-0.4997	-0.5258	0.0880	0.2564	0.0236	0.0508	0.1262
968	267.4903	267.7398	267.6488	269.4558	267.4447	212.1612	212.3111	212.2131	213.0357	212.1000	162.3256	161.7010	162.2386	163.1514	162.3029	0.0133	0.0020	-0.0025	-0.0404	-0.0075	-0.9310	-1.0273	-0.9484	-0.9128	-0.9273	0.0743	0.5199	0.0192	0.2954	0.0658
969	267.5722	267.8298	267.7782	269.4886	267.5161	211.8120	212.0495	211.9197	212.6396	211.8374	162.2531	161.6117	162.1838	163.0497	162.2412	-0.0920	-0.1100	-0.1001	-0.1590	-0.1149	-1.3415	-1.4505	-1.3576	-1.3233	-1.3400	0.1686	0.6180	0.1073	0.5151	0.1408
970	267.6563	267.8509	267.8364	269.5610	267.5141	211.5533	211.7893	211.6635	212.4565	211.6741	162.1383	161.4829	162.0777	162.8946	162.1030	-0.1769	-0.1895	-0.1743	-0.2236	-0.1768	-1.6814	-1.7618	-1.6768	-1.6145	-1.6427	0.2776	0.2892	0.2401	0.6051	0.2575
971	267.8048	267.8926	267.9000	269.6179	267.8344	211.5352	211.6695	211.5896	212.5261	211.6388	161.9929	161.3369	161.9343	162.6850	161.9351	-0.2479	-0.2648	-0.2475	-0.2903	-0.2404	-1.9202	-1.9523	-1.8879	-1.8312	-1.8870	0.2819	-0.0474	0.2777	0.5180	0.2531
972	267.9864	268.0088	267.9957	269.8016	268.0448	211.8520	211.8276	211.7785	212.9077	211.9008	161.8324	161.1945	161.7847	162.4560	161.7776	-0.2873	-0.3267	-0.3037	-0.3036	-0.2608	-2.0638	-2.0648	-2.0158	-1.9572	-2.0419	0.1381	-0.3224	0.1191	0.2550	0.1050
973	268.0795	268.1373	268.0810	269.9955	268.0914	212.4044	212.2960	212.2244	213.4329	212.3335	161.6775	161.0793	161.6580	162.2359	161.6319	-0.2478	-0.3110	-0.2801	-0.2758	-0.2519	-2.1250	-2.1250	-2.0797	-1.9836	-2.0962	-0.0971	-0.3251	-0.1050	-0.0691	-0.1054
974	267.9871	268.1212	268.0471	270.1218	268.1788	212.9398	212.9205	212.8093	213.8668	212.7986	161.5513	161.0041	161.5745	162.0589	161.5116	-0.0900	-0.1522	-0.1195	-0.1222	-0.1111	-2.0992	-2.1195	-2.0728	-1.9458	-2.0907	-0.3479	0.0391	-0.3115	-0.3127	-0.3000
975	267.7263	267.8944	267.8096	269.9881	267.9586	213.2526	213.4020	213.3011	214.0772	213.1370	161.4854	160.9682	161.5307	161.9583	161.4560	0.1728	0.1403	0.1628	0.1657	0.1669	-1.9732	-2.0160	-1.9711	-1.8008	-1.9724	-0.5365	0.2341	-0.4604	-0.3810	-0.4843
976	267.3853	267.5460	267.4267	269.7194	267.4617	213.3055	213.5710	213.4992	214.0838	213.2617	161.5154	160.9895	161.5406	161.9689	161.5002	0.4738	0.4738	0.4814	0.4795	0.4618	-1.7553	-1.8034	-1.7514	-1.5555	-1.7457	-0.5824	0.2675	-0.5224	-0.3061	-0.5952
977	267.0431	267.1836	267.0285	269.3761	267.0136	213.1747	213.4924	213.4218	213.9143	213.1684	161.6466	161.1078	161.6342	162.0856	161.6418	0.7365	0.7458	0.7425	0.7535	0.7332	-1.4825	-1.5171	-1.4613	-1.2764	-1.4754	-0.4598	0.1324	-0.4282	-0.1219	-0.4850
978	266.7469	266.8642	266.7148	269.0693	266.6790	212.9808	213.2793	213.2016	213.6790	212.9820	161.8282	161.3219	161.8114	162.2667	161.8356	0.9215	0.9154	0.9092	0.9158	0.8903	-1.1982	-1.2156	-1.1741	-0.9931	-1.2015	-0.2164	-0.0373	-0.2335	0.0828	-0.2562
979	266.5117	266.6029	266.4855	268.8381	266.4844	212.8758	213.0500	212.9446	213.5412	212.8789	161.9874	161.5597	162.0187	162.4558	162.0192	1.0312	1.0089	1.0080	1.0607	1.0434	-0.9279	-0.9371	-0.9085	-0.7172	-0.9272	0.1110	-0.1110	0.0703	0.2850	0.0549
980	266.3148	266.3979	266.2983	268.6760	266.2954	212.9633	212.9541	212.8244	213.5953	212.9795	162.0932	161.7331	162.1797	162.6268	162.1438	1.0754	1.0580	1.0635	1.0756	1.0555	-0.6761	-0.6850	-0.6578	-0.4726	-0.6834	0.4334	-0.0733	0.4098	0.4151	0.3556
981	266.1198	266.2241	266.1277	268.4402	266.1370	213.1849	213.0771	212.9432	213.8088	213.1921	162.1946	161.8178	162.2846	162.7853	162.2240	1.0409	1.0454	1.0487	1.0422	1.0279	-0.4426	-0.4508	-0.4194	-0.2231	-0.4235	0.5039	0.0160	0.5176	0.3597	0.5115
982	265.9146	266.0489	265.9363	268.1975	265.8924	213.3711	213.3402	213.2130	214.0333	213.4203	162.3959	161.8850	162.3911	162.9923	162.3777	0.9009	0.9226	0.9155	0.9076	0.9017	-0.2411	-0.2459	-0.2107	-0.0296	-0.2252	0.2599	0.0778	0.2603	0.1879	0.2850
983	265.7164	265.8697	265.7257	267.9601	265.7653	213.4060	213.5486	213.4499	214.1062	213.4634	162.7465	162.0534	162.5802	163.3020	162.6889	0.6463	0.6665	0.6495	0.6442	0.6432	-0.0977	-0.1037	-0.0636	0.1012	-0.0827	-0.0638	0.1073	-0.0256	0.0692	-0.0611
984	265.5530	265.7064	265.5423	267.8027	265.5598	213.2898	213.5842	213.5025	214.0105	213.3211	163.1272	162.3559	162.8398	163.6481	163.1022	0.2980	0.3072	0.2895	0.2846	0.2863	-0.0325	-0.0503	-0.0010	0.1856	0.0036	-0.2962	0.1534	-0.2490	0.0865	-0.2279
985	265.4363	265.5749	265.4067	267.7329	265.4621	213.1150	213.4641	213.3944	213.8612	213.1476	163.3143	162.6003	163.0425	163.8819	163.3597	-0.1100	-0.1018	-0.1174	-0.1365	-0.1199	-0.0433	-0.0792	-0.0166	0.1885	0.0080	-0.3367	0.2286	-0.2648	0.1870	-0.2484
986	265.3341	265.4680	265.2840	267.7527	265.4824	213.0472	213.2973	213.2345	213.7847	213.0411	163.2003	162.5143	163.0236	163.8935	163.3049	-0.5501	-0.5283	-0.5492	-0.5670	-0.5468	-0.1074	-0.1576	-0.0813	0.1070	-0.0706	-0.2012	0.2715	-0.1348	0.3098	-0.1655
987	265.1834	265.3397	265.1118	267.7281	265.3855	213.2146	213.2636	213.1834	213.9320	213.2055	162.8798	162.1568	162.7457	163.6324	162.8960	-1.0020	-0.9645	-0.9923	-1.0153	-0.9907	-0.1954	-0.2524	-0.1665	0.0209	-0.1528	0.0092	0.2242	-0.0478	0.3969	0.0171
988	264.9506	265.1373	264.8507	267.5723	265.1521	213.5440	213.4768	213.3457	214.2390	213.5436	162.5065	161.7652	162.4047	163.1740	162.3979	-1.4355	-1.3918	-1.4211	-1.4841	-1.4585	-0.2850	-0.3451	-0.2567	-0.0847	-0.2785	0.2411	0.1281	0.1957	0.4280	0.2341
989	264.6621	264.8662	264.5229	267.3335	264.7973	213.8097	213.8229	213.6321	214.4515	213.7639	162.1788	161.4740	162.1298	162.7125	162.0668	-1.8007	-1.7584	-1.7830	-1.8359	-1.8097	-0.3618	-0.4273	-0.3393	-0.1577	-0.3494	0.4621	0.0743	0.3597	0.3966	0.3619
990	264.3705	264.5835	264.1969	267.0489	264.4189	213.8679	214.0300	213.8546	214.4424	213.7874	161.9783	161.2752	161.9395	162.4246	161.9431	-2.0386	-1.9960	-2.0178	-2.0655	-2.0334	-0.4135	-0.4875	-0.3993	-0.2148	-0.3885	0.5608	0.0845	0.4973	0.2811	0.4952
991	264.1200	264.3457	263.9451	266.8113	264.0759	213.7397	213.9996	213.8624	214.2370	213.6633	161.9689	161.1736	161.8273	162.3653	161.9488	-2.1028	-2.0567	-2.0780	-2.0999	-2.0794	-0.4320	-0.5105	-0.4215	-0.2518	-0.4229	0.4200	0.0837	0.4131	0.1050	0.4328
992	263.9394	264.1764	263.7902	266.5539	263.9147	213.5168	213.8311	213.7112	213.9602	213.4889	162.1064	161.2708	161.9037	162.4707	162.0880	-1.9719	-1.9288	-1.9500	-1.9865	-1.9752	-0.4206	-0.4937	-0.4052	-0.2522	-0.4292	0.0755	-0.0134	0.0962	-0.0921	0.0801
993	263.8329	264.0811	263.7107	266.3772	263.8182	213.3270	213.6059	213.5080	213.7180	213.3071	162.2533	161.5257	162.1387	162.5785	162.2251	-1.6555	-1.6202	-1.6423	-1.6657	-1.6595	-0.3978	-0.4595	-0.3741	-0.2262	-0.3982	-0.3322	-0.1890	-0.2981	-0.2824	-0.3061
994	263.7710	264.0609	263.6838	266.2099	263.7224	213.3177	213.4320	213.3230	213.6534	213.2883	162.3133	161.7403	162.3398	162.6367	162.3330	-1.1832	-1.1516	-1.1772	-1.1629	-1.1594	-0.3847	-0.4394	-0.3582	-0.2101	-0.3717	-0.5283	-0.3258	-0.5541	-0.4176	-0.6015
995	263.7063	264.0907	263.6963	266.1099	263.6343	213.5203	213.4602	213.3208	213.7900	213.4948	162.2940	161.8203	162.4065	162.6000	162.2985	-0.5935	-0.5650	-0.5892	-0.5387	-0.5504	-0.3861	-0.4446	-0.3668	-0.2204	-0.3729	-0.3587	-0.3239	-0.3302	-0.4381	-0.4956
996	263.6036	264.1197	263.7160	266.0110	263.5835	213.7831	213.7055	213.5463	213.9995	213.7306	162.2625	161.8244	162.3866	162.5503	162.2350	0.0626	0.0791	0.0656	0.0989	0.0657	-0.3836	-0.4496	-0.3754	-0.2079	-0.3526	-0.0974	-0.2321	-0.0679	-0.3662	-0.0837
997	263.4814	264.1078	263.7124	266.0004	263.5417	213.9257	213.9740	213.8303	214.0909	213.8812	162.2971	161.8229	162.3553	162.5919	162.2864	0.7139	0.7094	0.7276	0.7362	0.7013	-0.3516	-0.4131	-0.3448	-0.1718	-0.3298	0.0047	-0.1989	0.0145	-0.3136	-0.0283
998	263.4458	264.0889	263.6978	266.0446	263.6404	213.8938	214.0726	213.9765	214.0118	213.8334	162.4314	161.8709	162.3444	162.7409	162.4237	1.2791	1.2526	1.2828	1.2986	1.2644	-0.2857	-0.3205	-0.2657	-0.1128	-0.2912	-0.0549	-0.2344	-0.1043	-0.2326	-0.0753
999	263.6365	264.1841	263.7750	266.3161	263.8155	213.7273	214.0056	213.9333	213.8445	213.7128	162.5966	161.9808	162.3847	162.9814	162.6562	1.6810	1.6421	1.6669	1.7101	1.6809	-0.2154	-0.2116	-0.1767	-0.0329	-0.2111	-0.1577	-0.2100	-0.2064	-0.1135	-0.1623
1000	264.0860	264.5030	264.0643	266.7281	264.0889	213.4831	213.8364	213.7634	213.6346	213.5266	162.6697	162.0600	162.4457	163.1993	162.8054	1.8602	1.8183	1.8451	1.9250	1.9007	-0.1867	-0.1557	-0.1398	-0.0153	-0.1975	-0.2049	-0.0583	-0.1619	0.0363	-0.1956
1001	264.6600	265.0319	264.5728	267.2722	264.4947	213.2321	213.6009	213.4854	213.4910	213.3205	162.6013	162.0102	162.4567	163.2411	162.6686	1.7881	1.7472	1.7712	1.8386	1.8106	-0.2250	-0.1935	-0.1867	-0.0786	-0.2472	-0.2159	0.1250	-0.1584	0.1280	-0.2061
1002	265.1705	265.6112	265.1474	267.7760	265.0090	213.0593	213.3853	213.1992	213.4177	213.1350	162.4449	161.8754	162.3934	163.1234	162.4339	1.4839	1.4428	1.4703	1.5405	1.5155	-0.3140	-0.3009	-0.2943	-0.1403	-0.3085	-0.2731	0.1840	-0.1915	0.0870	-0.2153
1003	265.5206	266.0562	265.6474	268.0827	265.4342	213.0275	213.2906	213.0791	213.5145	213.1297	162.2688	161.7604	162.3055	162.9128	162.2074	1.0111	0.9651	1.0079	1.0567	1.0328	-0.4081	-0.4117	-0.4035	-0.2325	-0.3956	-0.3847	0.0547	-0.3253	-0.0613	-0.3084
1004	265.7448	266.3020	265.9865	268.3004	265.7131	213.1644	213.3589	213.1570	213.7579	213.2482	162.1142	161.6865	162.2109	162.7078	162.0739	0.4387	0.3954	0.4406	0.4941	0.4714	-0.4684	-0.4729	-0.4652	-0.2914	-0.4550	-0.4355	-0.1165	-0.4073	-0.1952	-0.3923
1005	265.9622	266.4207	266.1736	268.4895	266.0111	213.4760	213.5847	213.4076	214.1150	213.4854	162.0296	161.6089	162.0839	162.5938	162.0249	-0.1796	-0.2034	-0.1640	-0.1706	-0.1991	-0.4851	-0.4768	-0.4756	-0.3017	-0.4720	-0.3059	-0.1570	-0.2990	-0.1910	-0.2572
1006	266.2848	266.5547	266.3091	268.7796	266.3331	213.9255	213.9493	213.8183	214.4989	213.8451	162.0693	161.5870	162.0378	162.6486	162.1121	-0.7929	-0.7911	-0.7919	-0.8245	-0.8374	-0.4682	-0.4497	-0.4542	-0.2910	-0.4575	-0.0154	-0.0389	-0.0049	-0.0387	-0.0398
1007	266.7088	266.8153	266.5142	269.0848	266.6977	214.3860	214.3958	214.3019	214.8883	214.3337	162.2399	161.7136	162.1854	162.8651	162.3070	-1.3368	-1.3174	-1.3472	-1.3721	-1.3615	-0.4256	-0.4085	-0.4132	-0.2565	-0.4172	0.3010	0.1152	0.2926	0.1460	0.2091
1008	267.0945	267.1796	266.7990	269.3924	267.0442	214.6714	214.7591	214.6494	215.1483	214.6847	162.4906	161.9807	162.4657	163.1189	162.5398	-1.7350	-1.7069	-1.7326	-1.8093	-1.7796	-0.3536	-0.3413	-0.3416	-0.1848	-0.3457	0.4741	0.2067	0.4424	0.2689	0.4439
1009	267.2903	267.4724	267.0661	269.5585	267.2576	214.6735	214.8262	214.6718	215.1845	214.7232	162.7655	162.3001	162.7710	163.3475	162.7684	-1.9253	-1.8861	-1.9100	-2.0256	-1.9802	-0.2508	-0.2337	-0.2292	-0.0839	-0.2471	0.4502	0.2772	0.3757	0.3497	0.4898
1010	267.2605	267.5283	267.1637	269.5524	267.1893	214.4469	214.5890	214.4084	214.9770	214.4481	163.0460	162.5918	163.0689	163.5534	163.0149	-1.8877	-1.8313	-1.8546	-2.0034	-1.9314	-0.1317	-0.1009	-0.0987	0.0286	-0.1350	0.3807	0.4178	0.2859	0.4672	0.4603
1011	267.0757	267.3669	267.0131	269.3736	266.9795	214.1226	214.2419	214.0644	214.6028	214.0488	163.3365	162.8386	163.3529	163.7579	163.2945	-1.6506	-1.5837	-1.6174	-1.8028	-1.7121	-0.0206	0.0180	0.0131	0.1097	-0.0305	0.3465	0.5497	0.3139	0.5528	0.3537
1012	266.8268	267.1105	266.7403	269.0920	266.7632	213.8049	213.9332	213.7664	214.1932	213.7230	163.6168	163.0587	163.5919	163.9637	163.5974	-1.2667	-1.2035	-1.2554	-1.4267	-1.3264	0.0689	0.0993	0.0924	0.2333	0.0908	0.2457	0.4054	0.2721	0.4555	0.2784
1013	266.5772	266.8458	266.4791	268.7350	266.5721	213.5835	213.6885	213.5419	213.9045	213.5435	163.8247	163.2415	163.7541	164.1380	163.8341	-0.7750	-0.7245	-0.7802	-0.9382	-0.8273	0.1417	0.1560	0.1544	0.3096	0.1711	-0.0237	0.0434	-0.0086	0.1473	0.0409
1014	266.3534	266.6067	266.2650	268.4643	266.2691	213.5264	213.5228	213.3932	213.7992	213.5180	163.8984	163.3311	163.8153	164.2223	163.9493	-0.2032	-0.1631	-0.2117	-0.3043	-0.2050	0.2066	0.2125	0.2190	0.4019	0.2449	-0.4079	-0.3603	-0.3637	-0.2387	-0.3216
1015	266.1510	266.4019	266.0908	268.1926	266.0243	213.5860	213.5041	213.3951	213.8670	213.6167	163.8234	163.2887	163.7724	164.1603	163.8595	0.3988	0.4352	0.4108	0.3433	0.4256	0.2565	0.2640	0.2769	0.4222	0.2461	-0.6451	-0.4864	-0.6093	-0.3908	-0.5305
1016	265.9569	266.2275	265.9454	267.8136	265.8712	213.6173	213.5803	213.4959	213.8758	213.6111	163.6300	163.1370	163.6526	163.9684	163.6225	0.9514	0.9783	0.9814	0.9165	0.9644	0.2730	0.2775	0.2962	0.4207	0.2506	-0.4819	0.0082	-0.4885	-0.1423	-0.4579
1017	265.7718	266.0775	265.8120	267.4566	265.6567	213.5336	213.5817	213.5302	213.7950	213.5547	163.3728	162.9155	163.4684	163.7509	163.3937	1.3839	1.3824	1.3925	1.3549	1.3693	0.2508	0.2362	0.2658	0.4051	0.2445	-0.0601	0.4131	-0.0990	0.2881	-0.0549
1018	265.6175	265.9545	265.6892	267.2555	265.4528	213.3642	213.4633	213.4293	213.6067	213.3430	163.1376	162.6614	163.2470	163.5934	163.1834	1.6763	1.6335	1.6499	1.7168	1.7052	0.2122	0.1717	0.2173	0.3629	0.2235	0.3459	0.4281	0.3092	0.5189	0.2448
1019	265.5396	265.8724	265.6178	267.1774	265.4149	213.1855	213.3093	213.2800	213.3776	213.1238	163.0342	162.4594	163.0770	163.5505	163.0619	1.8543	1.7805	1.8039	1.9112	1.8693	0.1873	0.1363	0.1947	0.3413	0.1987	0.4403	-0.0760	0.3810	0.4109	0.4280
1020	265.5836	265.8683	265.6402	267.1702	265.4947	213.0821	213.1790	213.1644	213.2582	213.0639	163.1255	162.4233	163.0636	163.6505	163.1178	1.9409	1.8651	1.8914	2.0490	1.9755	0.1792	0.1431	0.2028	0.3312	0.1915	0.1814	-0.3545	0.0353	0.1125	0.2153
1021	265.7305	265.9782	265.7568	267.3824	265.6092	213.1099	213.1162	213.0933	213.2958	213.1171	163.3596	162.6060	163.2389	163.8221	163.2914	1.9193	1.8687	1.8889	2.0928	1.9993	0.1556	0.1435	0.1944	0.3251	0.1721	-0.1755	-0.3634	-0.1178	-0.0809	-0.1366
1022	265.8785	266.1571	265.9105	267.5126	265.7965	213.2216	213.1625	213.0920	213.4066	213.2091	163.5967	162.9199	163.5208	163.9909	163.5475	1.7523	1.7314	1.7469	1.9913	1.8708	0.0808	0.0758	0.1179	0.2429	0.0946	-0.4965	-0.0131	-0.3996	-0.1323	-0.3928
1023	265.9253	266.2750	265.9903	267.5085	265.8347	213.2961	213.2644	213.1712	213.4334	213.2334	163.7093	163.1501	163.7327	164.0703	163.7010	1.4361	1.4230	1.4334	1.7052	1.5395	-0.0458	-0.0675	-0.0264	0.1111	-0.0434	-0.6539	0.1918	-0.4962	-0.1049	-0.5510

